Cosmogenic Backgrounds in Borexino at 3800 m water-equivalent depth

The solar neutrino experiment Borexino, which is located in the Gran Sasso underground laboratories, is in a unique position to study muon-induced backgrounds in an organic liquid scintillator. In this study, a large sample of cosmic muons is identified and tracked by a muon veto detector external to the liquid scintillator, and by the specific light patterns observed when muons cross the scintillator volume. The yield of muon-induced neutrons is found to be Yn =(3.10+-0.11)10-4 n/({\mu} (g/cm2)). The distance profile between the parent muon track and the neutron capture point has the average value {\lambda} = (81.5 +- 2.7)cm. Additionally the yields of a number of cosmogenic radioisotopes are measured for 12N, 12B, 8He, 9C, 9Li, 8B, 6He, 8Li, 11Be, 10C and 11C. All results are compared with Monte Carlo simulation predictions using the Fluka and Geant4 packages. General agreement between data and simulation is observed for the cosmogenic production yields with a few exceptions, the most prominent case being 11C yield for which both codes return about 50% lower values. The predicted {\mu}-n distance profile and the neutron multiplicity distribution are found to be overall consistent with data.

==> cosmic_muons_costheta_phi.txt <==
#   angular distribution of cosmic muons as measured by Borexino at LNGS
#
#   date                :  may 2013
#
#   total statistics    :  1221470 muons crossing the Inner Vessel
#   angular resolution  :  2.4°
#
#   zenith angle (cost) :   90 bins for 1 > cos(theta) > -0.2   (rows)  
#   azimuth angle (p)   :  180 bins for 0 < phi < 360           (columns)
#
#   zenith: cos(theta) = 0 - true north: phi = 0°    
#
cost\p  0   2   4   6   8  10  12  14  16  18  20  22  24  26  28  30  32  34  36  38  40  42  44  46  48  50  52  54  56  58  60  62  64  66  68  70  72  74  76  78  80  82  84  86  88  90  92  94  96  98 100 102 104 106 108 110 112 114 116 118 120 122 124 126 128 130 132 134 136 138 140 142 144 146 148 150 152 154 156 158 160 162 164 166 168 170 172 174 176 178 180 182 184 186 188 190 192 194 196 198 200 202 204 206 208 210 212 214 216 218 220 222 224 226 228 230 232 234 236 238 240 242 244 246 248 250 252 254 256 258 260 262 264 266 268 270 272 274 276 278 280 282 284 286 288 290 292 294 296 298 300 302 304 306 308 310 312 314 316 318 320 322 324 326 328 330 332 334 336 338 340 342 344 346 348 350 352 354 356 358
1.000  208 175 215 190 187 173 194 202 179 193 194 190 209 192 216 172 222 179 187 192 188 182 192 197 164 175 170 182 183 165 176 194 158 186 173 171 171 183 159 169 133 156 139 172 177 166 153 170 152 159 147 166 170 148 152 157 127 168 159 159 180 149 152 158 152 182 167 185 152 157 169 169 151 162 160 154 172 172 171 171 158 163 178 194 163 155 183 167 154 191 149 163 177 159 167 156 163 166 184 177 165 169 152 175 163 191 155 165 164 163 150 179 167 168 158 164 162 171 175 160 184 166 164 177 168 158 186 128 178 164 146 163 169 173 151 184 174 138 171 169 185 197 185 176 187 183 173 183 158 175 181 153 183 197 216 189 190 178 178 191 165 202 171 171 168 206 188 182 184 201 176 167 198 202 186 178 219 194 194 187
0.987  203 207 211 242 217 228 218 216 220 243 236 230 200 240 204 224 200 192 202 182 185 192 190 181 211 219 159 202 179 177 160 158 181 171 148 165 151 198 159 149 162 163 161 138 152 160 156 177 148 150 152 162 181 171 179 153 175 176 170 184 172 190 206 189 192 185 188 200 202 181 176 201 185 168 198 197 182 214 184 220 175 202 181 215 209 212 175 171 214 184 214 211 219 210 181 219 194 198 188 195 210 193 197 192 185 188 181 181 177 185 168 167 156 144 159 170 175 163 152 177 166 149 164 169 148 173 150 143 136 128 124 138 167 140 136 160 150 151 151 134 142 176 141 146 130 163 154 147 157 146 148 154 139 146 156 179 173 155 168 168 177 193 177 184 181 179 195 190 191 169 215 197 216 205 196 210 178 219 207 219
0.973  269 265 237 275 287 219 245 243 241 247 231 235 247 229 238 226 239 242 239 190 219 196 193 183 152 198 192 204 165 178 160 168 176 169 157 184 171 171 184 157 176 147 182 159 163 154 163 157 157 158 146 151 151 163 151 158 195 203 186 184 168 218 203 210 184 219 221 184 214 233 215 205 222 231 200 213 216 211 206 224 229 249 242 226 233 235 224 212 250 223 217 234 248 228 187 243 226 235 240 210 207 221 214 192 197 223 199 198 212 193 201 209 166 186 200 161 160 165 177 168 162 159 161 171 163 152 124 121 125 135 137 119 114 130 111 113 127 121 129 104 111 115 112 114 123 115 142 136 148 132 135 152 147 134 140 133 143 136 165 152 159 147 180 170 176 174 179 190 191 214 204 204 226 212 228 235 248 217 252 257
0.960  260 282 279 285 298 279 288 252 269 259 264 250 257 239 239 210 213 226 209 230 193 189 220 197 216 195 213 194 177 166 166 159 162 156 185 173 185 194 184 193 154 176 154 170 169 152 141 158 159 138 168 178 146 151 199 202 173 170 164 208 201 220 214 236 224 204 214 231 219 227 236 251 233 246 252 250 241 250 253 248 249 256 270 243 266 265 218 244 248 255 267 245 251 242 271 241 225 234 209 282 229 204 201 229 227 217 209 238 214 223 218 199 195 210 224 205 211 179 171 159 197 166 144 161 134 153 133 155 126 115 122 135 132 124  93 107  92  98  84  93 101 113 104  98 120 114 108 104 113 117 117 104 123 132 139 128 155 143 133 156 179 143 171 155 179 205 179 205 207 203 233 233 207 234 243 262 254 246 249 294
0.947  323 289 325 292 312 304 282 269 236 302 254 244 245 234 239 241 237 222 196 203 223 190 195 197 194 206 204 186 159 175 161 197 178 195 193 166 165 175 178 177 160 174 160 147 175 163 154 156 158 132 131 160 179 186 163 178 172 189 193 190 223 202 218 223 199 235 226 234 234 238 249 215 270 248 260 254 232 250 288 256 281 285 246 277 283 252 261 253 264 259 251 262 271 268 274 264 263 268 269 235 232 234 238 239 241 251 248 249 226 222 210 204 205 187 216 210 194 219 199 178 171 173 177 154 165 136 165 148 125 151 109 122  99 110 113 119 112 105  88  96  80  87  78  96  89  92  89  92  90 102  95  91 112 100 119 106 136 138 130 154 143 158 139 157 152 150 186 220 193 215 226 197 223 248 267 284 219 286 269 279
0.933  292 279 300 300 279 307 277 288 267 258 256 249 215 249 240 233 225 256 223 208 222 230 215 173 229 233 175 193 193 210 165 186 193 189 200 193 200 192 196 175 195 154 169 177 161 152 148 170 156 162 170 179 168 151 196 183 175 161 177 175 211 201 230 214 225 234 270 234 246 268 285 254 245 248 281 295 265 287 270 315 285 268 290 292 303 275 263 289 266 256 246 262 277 267 286 280 261 260 256 269 288 284 257 249 229 252 260 243 266 224 235 248 222 223 219 213 208 212 189 184 157 158 159 157 158 144 125 141 134 142 123 129 123 107 109  91  90 103  98  80  91  91  75  82  87  74  79  77  84  81  82  85 112 114 111 111 107 123 131 134 131 141 148 148 167 177 185 185 197 185 218 200 231 265 271 253 258 278 313 302
0.920  272 278 307 266 269 277 300 271 255 233 251 244 261 266 243 240 219 246 226 205 217 237 208 209 179 177 233 207 226 193 210 200 209 186 170 187 208 176 201 192 189 197 166 178 184 169 153 159 168 168 163 156 166 174 194 180 188 172 203 203 184 182 245 220 234 238 236 261 235 264 282 314 272 278 289 278 261 292 302 294 302 262 316 306 295 293 293 295 297 302 271 308 255 285 283 294 307 282 285 293 281 283 270 269 250 280 266 245 225 220 251 235 263 232 228 219 180 191 190 199 166 155 166 151 161 145 141 136 120 126 117 112 113  95 121  91  92  91  90  81  66  78  63  55  78  88  64  70  66  56  75  81  76  82  93 115  99 113 124 121 122 128 157 127 145 158 182 184 183 199 200 219 235 235 234 238 254 265 271 288
0.907  288 295 339 291 321 287 295 264 267 259 248 235 246 237 240 221 222 239 224 232 208 200 200 216 192 205 207 195 194 226 203 229 193 196 190 192 203 200 199 174 207 171 177 180 163 149 152 156 162 148 166 153 175 172 173 174 187 195 195 213 236 216 228 246 263 213 229 275 253 282 287 280 278 320 284 291 279 316 283 284 290 292 303 300 311 280 288 297 301 322 323 298 283 280 304 282 271 297 290 306 250 285 266 273 280 262 241 248 241 265 242 221 237 213 232 206 196 191 178 184 179 153 199 156 151 130 166 154 120 122 115 135 126 108 103 105  86  85  86  73  66  79  67  76  65  63  57  70  62  73  75  61  65  84  95  99 103  83 109 113  96 132 139 145 154 157 166 151 224 213 228 203 230 243 216 224 259 272 280 288
0.893  293 283 277 322 297 271 274 259 264 271 241 252 259 233 204 256 251 198 215 226 195 208 218 207 176 220 178 213 189 200 179 224 212 183 209 196 201 195 192 179 189 153 192 162 146 169 148 148 160 161 159 154 179 214 190 186 179 167 207 189 219 214 247 249 252 251 256 255 253 282 292 295 306 331 308 327 326 312 299 313 319 336 308 357 323 326 307 321 312 280 321 303 294 308 314 297 301 278 298 296 295 339 285 292 294 274 264 273 250 272 239 228 235 260 222 219 208 182 181 216 197 182 172 174 154 158 148 145 132 146 128 120 129  87 101  82  98  89  78  74  76  86  73  57  64  72  58  50  54  46  69  55  72  61  77  73  80  95  93 100 121 100 109 121 140 142 169 172 172 189 208 192 218 214 228 262 223 251 267 281
0.880  270 307 293 285 293 288 281 268 267 272 276 269 275 219 253 220 237 219 253 225 216 195 211 191 218 201 195 224 196 200 219 227 199 206 237 227 196 213 196 182 203 161 175 168 183 166 148 151 155 154 153 177 163 170 166 160 179 206 199 220 215 210 228 214 244 245 282 271 247 275 283 297 290 311 308 322 347 334 320 305 299 314 347 296 304 324 295 311 293 327 295 318 316 301 272 264 296 295 286 290 278 300 297 261 258 291 307 280 264 266 242 241 224 204 210 215 213 201 180 188 182 185 192 132 166 172 140 143 144 122 128 102 105  95  88  96  92  86  71  82  72  70  75  69  58  57  64  44  51  59  56  55  51  65  57  70  79  94  78  80  99 106  92 120 121 133 159 152 187 168 205 206 212 219 216 230 245 256 251 244
0.867  275 278 292 315 287 286 275 283 268 271 272 277 246 261 229 231 263 230 214 217 227 207 212 200 193 172 195 176 187 208 162 210 200 218 223 221 179 197 187 166 198 187 184 170 175 168 149 142 170 155 149 167 159 183 170 192 150 199 208 199 245 244 226 277 238 269 249 261 303 301 309 298 305 340 316 328 322 323 342 299 325 346 338 326 341 316 331 317 332 317 285 301 314 298 324 320 295 271 293 312 251 295 293 305 265 275 270 279 257 244 265 229 215 226 225 200 198 195 176 207 191 180 184 179 159 167 142 121 141 135 135 112 102 118 110  89  85  94  73  77  81  65  58  76  52  56  48  43  48  53  49  71  58  46  47  57  58  61  62  69  81  82  81 101  95 113 125 142 150 172 151 174 171 185 209 234 230 239 223 255
0.853  251 264 288 294 309 301 288 259 304 293 279 264 274 238 247 216 228 237 194 209 204 207 208 202 184 233 188 168 190 192 205 204 222 182 215 187 179 199 185 206 175 180 152 154 150 151 137 158 154 158 141 171 161 159 190 186 213 225 205 185 217 206 236 237 246 276 257 289 270 314 289 284 311 324 322 343 337 348 319 307 334 321 365 343 327 359 327 343 320 335 321 346 311 318 305 277 318 276 273 290 285 313 281 311 248 257 255 208 243 234 230 219 226 212 231 193 222 175 175 172 194 183 165 194 161 138 137 136 119 127 141 125 104  96  91  80  83  90  80  77  70  63  70  59  60  48  50  50  40  53  40  57  41  40  51  44  56  65  69  70  69  97  88 105 104 123 148 134 143 148 165 170 183 184 194 223 239 213 263 268
0.840  268 230 273 297 296 284 327 300 275 298 307 249 265 272 243 227 248 216 214 203 217 201 234 221 187 193 198 195 210 197 195 208 226 196 202 207 205 194 193 177 156 172 204 141 148 148 142 157 151 162 149 172 137 157 163 198 189 216 231 228 234 241 251 237 256 228 267 286 264 266 290 287 301 335 318 322 294 349 355 316 275 334 345 346 337 356 337 317 333 322 317 302 328 303 278 293 317 295 295 260 296 290 276 289 285 271 242 248 256 223 210 222 235 195 198 182 179 213 178 181 167 161 140 165 127 144 141 128 141 124  99 120  99 103  87  93  74  89  69  63  62  63  69  75  42  52  45  42  54  29  41  44  44  40  39  49  48  47  52  61  60  81  81  79  75  92 108 102 126 150 131 165 179 204 232 205 197 226 214 240
0.827  275 289 280 305 299 315 293 286 305 273 287 247 259 264 252 230 244 189 240 190 241 232 202 189 189 200 201 198 164 184 216 218 216 216 226 202 173 189 192 187 182 157 164 151 160 144 132 146 155 137 170 162 175 160 179 180 181 209 187 202 219 207 228 259 258 230 240 260 272 284 310 285 299 310 303 312 309 304 337 300 337 345 332 326 360 310 360 276 340 294 288 271 306 302 275 282 308 274 279 259 267 253 223 278 253 247 244 233 215 249 188 178 203 202 186 201 175 208 163 168 154 179 155 146 143 145 121 138 123 115 100 115  93 106 104  80  78  86  60  72  85  55  61  53  49  49  38  46  34  45  42  52  35  38  45  41  44  43  56  52  71  60  63  79  96 102 108  99 120 119 153 175 186 178 222 226 234 256 230 232
0.813  254 255 254 354 303 319 329 333 300 321 300 294 292 278 262 222 270 214 232 189 232 222 173 205 185 192 198 213 180 199 220 195 173 192 202 228 183 194 181 154 187 195 174 158 164 155 139 138 155 150 145 153 163 145 170 177 182 192 195 205 231 227 237 217 245 235 240 241 300 272 275 303 277 331 306 319 310 310 309 342 311 289 371 351 333 326 339 327 319 318 316 284 288 310 291 291 266 266 281 278 263 260 271 231 222 217 233 211 217 212 205 202 202 171 176 181 160 179 170 163 155 167 147 157 128 135 134 119 127 114 109  96 113 113  79  90  74  81  89  84  72  90  50  63  51  43  49  46  38  42  46  36  34  41  34  32  51  50  58  63  59  84  71  79  69 103  97 103 112 127 130 135 178 183 226 210 221 244 239 236
0.800  285 289 294 304 310 338 325 361 335 321 332 300 284 279 268 236 225 249 245 214 206 186 208 177 176 180 224 187 204 202 198 220 193 194 207 198 178 169 207 188 156 155 138 144 156 147 144 165 126 142 164 151 151 165 161 170 169 198 205 181 237 213 237 236 242 243 254 266 270 248 271 278 289 316 312 312 297 329 322 318 335 310 315 331 284 326 293 333 313 284 308 320 318 285 266 276 289 279 257 232 244 223 235 234 246 205 200 211 233 194 207 197 203 175 168 176 181 174 170 167 131 150 142 155 132 126 108 115 104  99  90 104  86  90  83  86  78  67  85  75  64  61  51  55  44  52  36  42  28  36  44  32  28  34  37  43  44  50  36  58  50  57  62  75  84  80  91  86  96 119 134 142 175 185 202 217 240 217 257 263
0.787  261 232 327 292 345 318 291 356 344 320 284 302 305 309 283 240 283 243 235 215 232 195 201 188 211 223 240 187 217 221 189 207 194 199 203 198 187 167 178 173 167 171 147 158 149 140 137 134 131 135 139 150 146 165 178 167 190 176 179 204 213 216 236 220 233 253 235 273 270 293 255 268 278 294 323 310 298 296 317 335 321 316 309 298 309 294 302 302 296 284 308 313 279 271 261 273 269 255 243 267 250 228 241 228 242 207 212 212 177 180 187 180 168 166 138 166 170 162 179 154 141 123 155 137 130 118 113 123  95 103 105  83  72  79  69  64  80  96  63  69  61  71  58  52  36  41  50  39  31  44  37  33  38  33  50  30  42  37  49  38  49  59  62  84  75  84  84  84 111 139 144 139 161 181 188 177 231 224 285 264
0.773  259 314 301 346 317 332 328 353 326 351 357 346 338 304 278 263 259 283 216 195 236 218 210 184 200 221 196 212 178 194 202 233 181 200 172 201 180 183 157 144 137 181 166 154 142 133 121 151 141 134 142 139 141 141 161 158 200 195 219 216 208 233 232 235 246 236 241 267 260 286 274 278 286 310 277 295 313 327 321 294 303 263 326 328 323 301 351 279 286 311 299 292 274 279 253 237 254 264 237 234 262 256 216 217 215 185 196 204 171 189 181 167 142 134 144 159 170 169 165 143 179 124 127 120  93 114 102 103  89  87  93  85  79  87  73  72  69  58  56  75  62  62  51  44  40  41  27  29  38  37  40  41  30  27  25  32  33  40  37  39  47  35  54  61  62  56  83  89 105 116 121 127 162 157 191 210 235 229 256 236
0.760  273 291 302 338 344 318 377 373 347 338 342 362 287 342 301 226 230 259 241 204 211 190 205 200 193 206 204 218 212 199 233 207 195 185 176 183 178 152 143 160 158 138 146 125 133 159 156 139 139 145 136 166 163 150 168 145 197 182 196 193 197 219 227 228 239 273 246 276 261 267 277 305 292 275 302 280 252 281 276 306 301 285 272 299 292 266 310 312 297 270 305 335 269 269 243 237 229 201 205 204 225 251 192 196 179 214 193 166 202 197 167 142 161 148 153 147 141 166 154 153 140 131 117 105 114 103 101  75  91  78  79  77  82  62  84  61  70  68  65  75  64  52  44  51  41  36  48  37  38  36  28  33  18  30  32  31  33  24  38  37  41  50  53  53  47  65  66  92  83 101 100 117 114 145 185 202 190 215 247 271
0.747  258 288 341 310 347 380 329 333 353 384 358 333 316 345 287 282 266 252 221 216 191 218 214 203 197 196 231 205 205 206 204 186 201 183 198 176 171 169 167 152 155 153 142 150 153 132 145 126 111 146 139 123 153 139 161 181 188 167 200 215 225 207 201 220 221 230 254 250 223 252 268 269 285 292 285 288 299 246 305 274 306 286 282 273 274 292 283 298 274 291 240 250 267 249 264 218 232 227 227 215 202 230 222 189 207 179 175 188 172 156 155 162 160 158 150 123 130 137 142 117 140 129 107  92  97  98  94  68  87  82  58  70  58  72  77  64  51  52  53  60  58  48  54  26  41  42  25  24  18  23  42  25  29  14  27  29  30  27  19  37  30  29  45  46  47  71  43  63  86  99  90 108 116 135 157 168 178 237 229 287
0.733  263 275 291 309 313 361 352 371 362 401 358 365 351 327 324 285 260 221 229 209 189 200 223 198 208 192 211 193 205 213 193 199 212 190 168 173 158 166 144 154 143 129 135 142 140 119 143 128 113 132 124 150 132 160 149 176 177 178 194 193 216 224 238 218 233 215 235 229 226 252 286 247 261 276 283 256 274 258 267 281 266 293 293 279 289 258 275 277 267 266 249 271 222 254 238 247 216 209 232 204 194 211 202 177 179 188 177 187 182 163 170 129 152 142 131 153 116 108 156  98 125 103 115  81  86  86  79  87  55  65  62  63  69  66  48  52  54  47  55  43  38  47  30  31  33  24  29  25  36  24  30  22  20  28  29  21  20  24  17  23  22  26  25  38  32  39  39  51  73  75  74  75  84 120 109 156 143 179 213 198
0.720  222 264 291 290 316 311 361 371 361 368 393 327 353 338 305 284 253 242 237 214 213 202 226 197 198 213 205 197 205 188 212 211 197 176 181 163 161 168 160 141 164 141 150 148 126 108 112 133 113 144 121 152 159 145 145 151 161 165 203 171 185 230 253 222 215 210 214 259 237 215 213 242 266 267 275 259 242 266 245 239 270 258 247 292 268 263 257 262 250 254 245 243 220 239 210 214 213 202 203 183 206 207 164 216 206 185 182 161 155 135 146 127 125 129 139 125 121 115 114 118 116 101  78  74  82  64  71  47  53  51  53  57  56  42  54  46  32  39  33  28  46  39  29  28  30  26  34  27  25  23  25  24  31  28  18  22  16  22  20  19  22  21  27  17  23  18  25  38  50  45  47  65  74  95  84  97 124 171 167 197
0.707  189 199 305 308 330 317 389 370 361 375 354 326 349 308 291 291 286 238 242 200 184 203 205 199 215 201 207 195 203 222 186 208 205 151 177 168 149 147 140 131 142 158 149 140 144 110 112  99 114 131 134 131 131 146 163 170 168 200 198 191 199 179 189 196 227 220 214 221 233 258 235 234 235 261 256 264 236 261 224 290 271 269 278 277 296 248 257 264 229 211 235 248 213 223 212 200 188 178 206 180 196 171 169 151 153 160 174 179 151 150 160 128 116 152 124 118  89 114 111  95 115  89  72  91  70  72  55  56  36  36  44  50  43  65  46  40  29  33  49  35  39  26  36  16  33  28  27  24  21  21  20  26  26  21  23  24  20  23  17  25  12  15  21   9  15  21  21  20  31  36  43  39  48  60  46  73  88 127 138 162
0.693  175 208 210 282 338 325 381 371 440 397 354 322 317 304 289 295 282 267 236 205 231 229 199 229 196 199 228 204 223 191 200 194 184 160 173 146 138 139 128 147 143 112 130 125 120 108 104 127 122 119 114 142 129 152 167 149 138 186 184 215 208 199 195 208 210 211 211 244 246 221 237 234 253 257 267 304 237 217 235 239 252 279 235 251 258 252 259 251 252 233 228 232 230 202 209 183 202 188 174 174 173 166 178 165 180 163 153 166 145 144 130 134 130 121 124 120  97  95  74  89  92  89  77  66  56  55  35  36  38  52  32  31  33  31  41  36  28  28  22  31  35  23  31  27  29  22  23  27  25  23  17  20  23  15  18  16  11  10  19  14   7  12  11  11   7  13  13  13  16  17  34  35  36  40  37  47  68  85  98 122
0.680  114 163 199 269 296 341 352 346 387 385 360 339 344 313 336 326 297 244 213 206 188 193 178 196 180 201 215 221 212 218 179 194 183 164 157 155 171 126 128 150 155 139 127 118 123 108 105 108 104 119 120 129 135 144 143 158 170 183 203 207 182 179 188 222 214 223 190 222 223 226 255 217 261 248 229 242 255 238 236 217 244 269 247 229 231 238 214 241 221 215 225 207 208 198 206 197 166 174 159 158 140 156 146 170 146 138 130 123 140 120 132 115 112 103  96  99  92  87  80  77  76  67  59  59  49  42  31  43  28  23  24  41  27  36  33  27  40  32  33  29  21  23  21  20  26  25  16  29  21  16  19  17  20  22  14  17  11  13  10   7   6   9   9  11   7   7   7  12   9  14  15  17  16  17  30  32  55  57  63  85
0.667  119 147 189 197 269 307 323 356 393 403 348 351 349 337 290 304 269 256 186 178 179 185 182 171 210 200 209 211 197 216 202 177 177 147 161 146 135 122 139 153 127 139 128 133 114  70  94  97  97 103 117 142 122 133 173 144 175 160 184 165 182 174 177 192 191 224 209 215 225 216 212 233 237 234 230 226 238 226 259 209 249 218 225 265 229 230 215 234 225 226 194 210 176 183 217 169 190 185 167 172 142 149 144 156 141 150 136 156 127 123 109 100  91  98  90  94  90  90 101  90  70  57  60  56  49  30  30  17  28  23  18  23  24  29  23  23  27  28  25  24  20  26  27  25  25  21  25  25  19  19  22  22  22  15  13  16  10  15   8   6   7   5   6   3   8   3  10   4   6  10  14  15  11  20  19  25  37  30  59  86
0.653   91 111 142 185 214 314 321 350 357 361 369 323 337 334 318 288 263 208 231 205 178 184 182 189 200 194 190 189 199 185 184 165 160 150 150 153 162 147 160 119 142 112 110 114  85 101 100 121 122 127 126 131 125 143 163 157 155 153 175 170 194 214 202 215 172 220 195 212 204 195 234 211 237 212 207 209 228 240 221 228 231 245 231 235 189 229 198 213 208 202 219 190 175 191 148 147 152 145 150 164 131 120 123 141 132 128 115 107 120  99 100  85  89  98  87  79  86  72  62  66  54  60  43  54  43  31  22  20  31  25  21  29  25  30  32  18  15  37  30  23  27  18  19  25  29  16  18  19  19  18  17  14  16  17  11  12  11   5   7   9   8   5   7   6   9   2   7   3   8   4   6  15  17  17  15  27  11  36  51  55
0.640   58  76 110 148 183 243 293 309 351 334 360 371 340 335 318 273 277 209 191 180 183 165 162 194 174 207 180 232 210 191 172 181 172 174 141 140 148 141 118 124 124 115 120  95 100  91  84  92  98  92 112 122 147 128 129 153 175 163 147 155 197 172 180 197 166 199 203 209 182 217 230 230 224 199 236 208 236 219 202 214 234 185 196 210 212 207 212 179 191 185 190 170 193 171 168 141 151 135 142 127 130 125 127 119  95 105  99 100  94  83  89  94  72  91  93  61  53  73  49  56  54  44  32  39  31  17  23  18  26  29  29  33  20  26  24  30  29  25  25  19  16  14  26  14  28  17  12  18  17  13  13  21  15  10   5  10  11   8   7   6   7   8   6   4   5   6   2   6   9   6   8   5  13  14  12  18  23  17  35  45
0.627   61  75  74 107 143 186 264 337 298 350 370 353 321 318 283 253 212 208 188 172 165 188 180 183 209 213 186 170 190 201 165 173 148 163 144 143 141 136 128 133 126 121 103  93 101  84  70  77 105 100 105 123 138 123 142 149 162 184 162 188 170 167 165 176 194 195 185 197 195 203 190 211 204 224 199 212 180 212 225 210 184 197 188 189 195 176 169 185 180 178 153 154 172 147 139 138 135 115 109 103 125 101 113 106  95  93  96  97  86  97  83  51  71  54  67  65  54  52  42  38  38  42  39  33  35  25  18  18  26  21  25  23  21  21  25  22  17  13  19  25  20  21  18  18  20  10  19  15  16  18  10  17  16  10   9   9  11  11  10   3   5   5   3   7   3   5   5   2   1   3   7   8   4  10  16  14  18  16  26  31
0.613   45  51  81  97 135 168 236 264 293 350 349 327 347 319 288 240 234 205 178 195 160 189 196 159 202 187 208 176 159 185 202 160 147 132 156 135 162 140 122 119 115 107 114  89  79  75  89 107  87 103 106 104 113 135 124 140 154 167 172 146 142 171 157 171 156 176 183 189 171 204 184 166 194 216 213 193 213 222 201 204 181 196 190 182 171 162 175 167 167 142 147 149 142 144 112 124 111 101  98 105 116  97  96  98  85  92  87  76  81  66  73  55  49  56  56  47  51  44  49  43  30  39  27  35  28  29  17  17  20  16  18  25  21  28  12  18  15  25  23  21  25  14  10  15  26  18  18   9  22  11  11  14  10  10  12   9  10   8   7   6   7   1   7   2   8   5   4   3   4   4   6   8   5   4   6   8  13  16  12  32
0.600   35  42  63  69  99 145 191 237 248 329 358 340 334 340 267 222 209 201 179 177 158 169 164 191 172 211 168 172 206 181 168 155 158 137 152 157 144 138 116 112 103  98  82  95  64  68  89  94  73  74  89 111 122 125 137 150 146 156 143 159 161 181 169 157 181 152 153 147 203 166 170 184 195 197 190 215 180 176 185 175 170 170 158 155 163 141 159 130 137 128 150 110 117 103 121 106 101 126  91 106  93  94  91  84  84  85  54  73  58  53  45  50  58  55  51  44  52  37  39  41  31  25  27  17  23  16   6  10  16  12  20  12  21  21  23  20  15  18  18  18  21   9  17  21  20  12  14  18  11   9   9  11  10   9  12  11   8   6   6   5   3   4   1   5   2   1   6   6   2   2   3   7   4   5   6  17   7  11  15  17
0.587   22  32  52  55  77 106 156 183 244 278 352 316 317 282 252 224 187 187 188 175 187 172 149 164 181 181 185 194 186 191 174 172 156 137 175 151 155 108 117 110  93  94 103  93  66  79  83  69  84  82 110 117 127 109 125 140 124 131 135 147 142 182 155 193 157 180 165 180 180 190 170 179 199 170 191 187 173 141 160 173 163 155 152 157 147 109 128 136 117 131 110 111 107  96 109  88  87  78  99  96  67  68  81  65  71  50  61  63  62  48  44  54  46  27  42  56  25  47  32  44  37  28  36  13  13  23  16   6  12  13  19  18  17  18  15  13  25  14  18  23  17  20  22  11   8  20  16  11  11  12  10  16  11   9   8  10   8   9   4   2   3   4   3   3   5   2   3   4   4   9   2   7   6   7   3  10   7  14   7  22
0.573   21  34  39  65  80  91 144 164 227 282 280 324 264 264 238 239 202 221 173 180 157 162 173 146 178 189 159 166 212 165 153 131 167 135 149 146 124 124 135  99  90  85  70  76  61  71  66  78  76 107  92 125 107 124 137 117 147 140 123 133 140 157 155 146 162 151 163 160 181 141 171 169 151 191 181 166 170 164 150 148 161 116 121 119 118 134 110 123 118 110 105 100 106  80  77  75  80  77  80  92  70  78  68  57  49  63  53  74  58  50  31  31  41  25  29  30  34  32  29  19  20  28  21  21  11  15  14  10  11  15  12  12  10  16  11  11  17  17  15  14  19  19  17  14  16  19  11  11  11   6   6   5   9  12  10   6   5   6   1   3   4   3   3   4   7   2   1   6   3   4   4   0  10   1   3  10   6  12  16  12
0.560   16  22  38  39  56  82 127 171 201 227 243 286 304 278 273 226 201 212 152 157 182 155 176 161 136 156 181 160 187 170 203 146 143 152 131 156 157 133 119 100  88  72  69  76  74  69  67  74  73  99  98  94 101  97 147 102  96 137 145 131 118 137 149 117 182 145 151 143 139 159 154 161 143 146 173 155 150 158 177 142 107 134 141 111 112 101 102 103 113  91  96  86  86 101  71  62  62  82  72  67  69  63  53  65  48  53  46  44  41  46  32  30  29  29  28  32  26  17  25  27  10  16  17  12   4   9   5  11   8  16  19  13  12  16  13  14  15  20  12  16  11  12   8   5  13   9  10  12   5  12  11  16  11  10   4  12   5   4   3   2   3   5   6   3   5   4   1   0   5   2   7   2   1   6   8   6   9  17  26  18
0.547   23  32  36  35  55  49  93 130 166 241 252 307 299 262 245 219 216 192 183 181 156 181 145 151 172 183 171 165 154 176 168 168 156 144 139 134 123 119  92 118  76  81  73  71  58  60  57  42  84  75  99  89  88  97 117 119 117 119 128 146 147 126 154 154 146 154 146 133 138 137 151 139 136 131 133 153 156 151 134 124 137 120  81  90  82 100  96  89  84  73  79  91  74  68  62  78  63  58  59  58  60  56  52  38  53  45  49  35  28  38  20  26  24  26  22  25  28  19  18  20  14  19  15  12  10  11   6  14  14   8  12  18  15  13  14  11  14  15  16  13  13  11  11   6   6   6   8  13  11   7  11  10   8   7   5   2   2   3   1   3   2   4   2   3   2   4   2   4   2   1   3   6   5   3   7   2   5  12  15  10
0.533   19  31  26  41  49  51  90 119 141 179 230 251 272 265 247 210 199 208 183 177 173 170 162 165 156 167 144 156 168 169 167 141 136 144 136 125 137 131 107 100  72  63  57  61  54  52  57  57  77  92  69 101  87 107 111 127 104 100 115 118 143 123 132 135 152 134 138 125 130 126 131 141 117 137 135 129 112 108  89 104  98  92  92  91  68  80  82  94  82  88  67  59  50  61  55  67  50  52  46  42  48  43  58  36  49  29  47  34  21  26  28  26  17  31  25  27  23  28  13  18  13  12  20   9   9  10   4  13   9  16   8  11  23  11  14  12   5   7  13   6   7   6   9  11   8   9   8  13  11   7   5   8   4   9   5  10   4   1   2   3   3   2   4   5   4   3   3   3   3   3   5   7   0   1   1   9   7  10   9  15
0.520   16  23  31  37  54  76  65  93 132 154 188 224 244 291 236 226 215 215 151 195 179 176 164 168 187 156 189 166 177 166 187 163 158 147 146 138 139 133  91  82  85  57  68  60  45  65  59  60  63  78  79  71 107  98 101 103  88 122 112 105 131 109 114 123 109 135 112 118 117 128 142 124 114 127  96 122 112 109  96  95  95  88  86  54  70  66  66  66  56  58  61  55  50  39  43  35  39  53  39  32  36  46  49  39  23  23  32  24  24  22  15  24  16  18  14  21  21  20  19  16   8  13   5   6   5   7  13   2  10   2  13  10   9  15  13   5  12  13  11  11   8   8  11   8   7   8   7   8   7   3   7   4   3   1   5   3   3   3   2   2   0   8   2   2   2   3   2   6   2   2   4   7   5   3   5   6   8   7   6   9
0.507   26  24  31  42  40  43  62  88  99 137 200 247 265 265 277 210 216 207 194 209 159 187 174 177 179 152 151 164 180 158 160 123 131 135 127 130 112  97  86  87  65  67  66  41  51  49  43  69  62  60  62  92 106 101  96 111 114 102  94 111 114 122 136 115 121 115 104 121 120 112 125 107 119 110 131  99 109 101  80  95  87  62  57  60  65  54  60  61  50  47  48  30  49  43  31  26  44  51  28  41  46  39  42  20  27  24  19  13  19  22   9  15  19  19   9  15  15  15  10  14  11   8   5   5   6   9  10   4   7   8  11  12  14   6  11   7  10  11   5   8  10   8   5   7   5   9   3   3   6   2   4   0   5   6   4   4   3   5   4   2   1   2   8   0   5   3   3   6   3   3   2   0   7   3   4   5   6   6   9   9
0.493   18  16  22  34  32  32  54  63  76 102 137 212 259 274 247 209 200 207 194 193 190 175 165 190 145 137 139 152 150 151 166 150 154 127 118 132 106  99  85  69  76  66  50  47  37  55  55  60  49  69  82  64  73  68  81  85 102  99  87  80 113 101 114 113 115 101  99 123 108 113  95 114 109  99  89  75 104  63  71  64  76  50  55  44  38  42  49  38  46  48  34  26  32  33  28  20  32  22  31  33  28  23  29  25  25  17  19  16  18  25  12  17  10  15  11  16  14  19  14  15   6  12   7   2   5   5   5   6   3  11   9  10  12   5  12  11   9  10  12   7   4   6  15  12  11   9   7  10   4   6   5   1   6   4   1   4   5   2   1   1   4   3   2   1   2   5   3   3   2   1   2   8   2   3   3   3   8  10   2  14
0.480   14  21  26  30  40  47  53  65  90  96 138 203 260 267 242 219 216 192 193 190 211 173 178 184 174 156 133 122 127 156 124 146 142 129 108 118 110  84  84  72  62  54  49  47  40  41  41  49  60  73  71  74  61  83  73  99  76  97  79  77  99 112  98 111 114 104  93 110  92 114 103 100  96  63  86  74  67  69  66  73  61  47  49  45  56  36  34  32  26  32  26  25  14  18  19  21  30  23  30  18  15  20  19  16  11  20  19  15  17  16  12  12  15  21  17  15   8  11   6  13  12   7   9   5   6   6   5   4  10  12   6  11   9  13  10   8  10   8   9   5   7   6   5   5   9   7   6   3   5   3   2   4   1   0   2   3   1   5   1   2   1   2   4   3   3   2   0   4   4   0   2   3   4   5   1   4  11  10   9   9
0.467   12  12  24  23  33  50  58  61  83  97 137 211 279 265 245 265 224 193 202 205 190 197 182 188 158 134 124 134 150 158 129 133 120 106 119  99  88  91  83  84  46  48  47  51  39  36  48  50  52  54  47  58  78  62  84  81  93  81  96  98  86  91 102  93  88  90  86  94  82  92  82  81  71  81  79  69  67  63  78  64  48  43  40  31  34  39  29  22  25  17  25  10  12  28  19  16  23  18  17  22  24  12  15  18  16  10  14  18  14  11  13  17  14  15  18  16   9  20   3   4   9   6   6   3   6   7   2  10   6   8   7   7   8  10   7  12   6   8   6  15   9   5   7   7   9   5   6   5   2   3   2   0   1   3   1   3   4   3   3   2   1   2   3   1   1   3   4   1   4   1   1   3   4   3   4   4   5   4   6   7
0.453   13  21  20  32  29  37  44  76  79 113 120 205 226 268 297 267 233 208 207 184 186 190 172 178 147 144 121 128 148 143 138 146 118 116 103 108  88  85  76  62  42  46  39  45  32  40  42  40  31  54  52  66  63  65  54  74  78  82  83  89  82  89  93  94  77  92  87  78  78  91  83  80  70  64  69  61  58  66  46  40  54  41  31  21  31  18  25  18  23  12  19  17  11  21  12  14   6  12  11  18  10  14   7   9   5  12   9   5  16  14  12   9  15  15  17  15  10  13  13  11  12   5   4   2   3   2   1   4   7   4   3   6   4  10   5  12   4   6   7  10   7   4   5   4   3   4   3   5   4   3   3   2   0   1   3   1   1   0   1   3   2   2   3   0   0   3   2   1   4   1   1   2   1   5   4   2   2   6  13   5
0.440   16  11  19  22  33  41  37  56  68  96 124 170 224 258 253 294 217 219 217 206 228 177 195 185 171 153 124  93 117 132 128 130 114 118 110  91  85  79  65  52  45  29  38  29  24  31  33  42  30  41  41  73  53  48  57  62  81  64  73 100  80  84  67  70  75  85  74  60  71  65  69  55  64  53  60  50  54  36  38  36  28  30  29  27  25  14  15  20  21  21  11   6   9  15  16   4  11  13   9  14  18   5  12  11   8  15  12   5  10   8   8  10  13   8   5  13   6   8   6   9  10   6   2   8   4   5   1   7   6   6   6   4  11   4  10   3   7   7   7   3   3   3   6   2   1   3   3   1   6   2   3   1   2   4   5   1   2   4   0   1   2   2   5   2   1   2   1   1   1   2   1   3   4   4   0   6   3   7   4   6
0.427   13   5  12  20  31  45  45  51  82  90 140 186 241 275 248 239 206 234 201 208 200 227 214 194 168 140 145 107 118 145 124 122 121 112  95  86  73  62  56  56  36  37  29  23  27  23  26  28  28  47  47  51  43  45  64  48  62  59  73  74  70  75  71  65  64  76  72  62  58  51  44  66  41  69  45  39  53  56  39  33  27  23  16  24  17  23  14  10   7  10  10  11   8   9   6   4   8  10   9   9   6  11   8   8   7   5   8   6  10  11   9  13  15   6   8  16   8   9   6   2   5   3   2   8   3   1   3   4   5   6   1   3  12   5   7   5   6   7   5   8   4   5   8   2   2   5   5   0   1   3   1   4   5   2   2   2   2   0   1   4   2   2   3   0   1   1   3   3   2   2   0   0   2   4   4   2   6   7  13  10
0.413    5  10  13  13  25  32  50  63  67  82 124 146 217 261 241 264 213 248 224 216 209 199 189 169 174 131 142 103 118 116 114 128 107  99  88  82  91  72  51  41  40  34  23  22  18  27  32  33  33  30  37  42  45  49  47  57  63  53  61  59  59  48  77  80  72  57  57  57  53  61  58  37  51  38  41  27  35  34  27  33  33  27  15  11  14  16   9   7  10   9  11   7   8   7   6   3   1   4  10   6   9   7   6   9   7   8  11   3   4   9   9   7  10  18   8   6   3   5   4   3   4   3   6   4   3   4   2   2   0   1   6   5   5   4   2   1   5   2   5   3   6   2   1   2   2   2   4   5   2   4   1   3   4   2   3   4   2   3   9   1   3   4   4   2   1   1   2   1   2   1   6   1   3   2   0   3   4   5   7   5
0.400    8  11  14  19  30  48  57  54  55  75 108 156 188 228 237 245 227 248 253 222 228 236 197 188 154 120 122 110 104 127 106 120  95 104  76  72  69  56  43  50  39  26  14  22  12  17  21  31  34  32  41  26  45  46  56  60  59  50  57  49  48  57  64  56  53  52  47  47  42  46  49  31  38  33  36  30  36  33  23  24  18  12  19  11  12  14  18  10   5   8   4   8  13   6   4  10   9   4   7   9   4   5   3   6   4   5   4   4   7   5   7   5   9   7  16  11   4   2   7   3   3   7   2   3   6   2   2   0   4   5   6   4   4   1   4   5   5   9   2   7   6   2   3   1   3   2   3   2   4   1   3   1   1   1   0   1   2   2   2   1   3   1   1   0   3   2   3   2   2   0   3   3   1   3   1   3   4   2   6   8
0.387    7  10  19  12  32  28  41  60  72  82 105 162 180 246 249 229 230 251 242 248 245 211 215 173 172 147 107 105  93  99  99  93  86  84  78  58  66  64  55  37  22  32  17  11  11  24  19  16  19  28  43  45  37  28  34  50  49  46  50  45  57  60  41  42  44  52  39  35  31  43  38  33  18  34  31  25  30  25  22  11  17  12  10  10  10  11   8   7   4   5   4   4  12   5   4   4   3   4   4   7   5   7   6   5   3   6   8  12   6   7  11   6  12   5   8   7   3   4   2   4   3   6   4   2   2   2   2   2   2   1   1   1   0   3   4   4   3   5   6   1   6   3   1   1   4   0   1   2   5   3   2   1   0   5   1   1   0   2   1   5   6   2   0   2   0   1   0   3   1   2   3   0   3   1   1   6   8   1   1   7
0.373   10  10  15  33  29  24  31  45  52  77 102 150 171 224 266 257 207 233 236 263 253 198 201 193 148 146 116  86 115  94 109  98  79  85  74  56  58  42  44  29  33  25  18  12  16   7  15  11  18  40  22  27  28  20  39  44  41  49  47  47  61  47  47  35  42  36  36  31  35  37  34  26  27  22  19  20  18  11  11  13  13  11   8  11  10  11   9   6   4   2   2   3   2   6   3   7   4   9   6   4   4   3   5   5   6   2   5   7   4   5   4   8   8   3   4   5   7   4   4   6   3   6   5   1   2   3   2   1   4   2   4   7   2   4   3   6   3   5   5   2   1   3   3   2   0   2   5   3   1   4   2   0   0   4   2   0   0   4   1   1   2   3   1   2   1   0   1   3   1   0   0   2   1   3   2   5   6   3   9  12
0.360   11   7  20  18  35  31  30  42  43  68  95 142 184 218 237 236 235 269 252 275 253 216 215 188 167 138 118 106  96 115  90  75  86  62  55  60  52  37  30  34  25  20   9   8   9  17   7  16  17  15  28  22  33  32  30  32  37  35  32  42  25  41  42  43  32  37  35  41  21  32  35  20  30  19   8  16  19  18  13  11  12   5   5   8   5   5   4   5   5   6   3   5   4  10   5   6   3   5   7   7   5   5   6   2   2   7   7   6   4   7   6   7   5   3   7   3   4   4   1   0   1   1   2   0   3   0   4   2   1   0   1   4   3   2   5   8   3   1   0   2   4   3   2   1   4   0   3   3   2   4   1   4   3   0   2   3   0   0   2   1   2   0   1   2   2   0   2   1   3   1   1   2   1   1   1   2   2   4   3  11
0.347    8  10  14  23  26  25  29  50  58  57  80 125 154 217 198 235 256 251 275 252 269 248 211 189 136 133 109 105  97  93  78  71  55  58  57  55  39  37  37  22  21  12  13  13  13   8  16  11  14  23  19  22  14  24  27  36  29  32  23  38  29  29  31  31  30  33  23  23  30  20  21  23  17  17  12  17  13   8   5   9   5   7   4   6   5   3   7   8   5   3   6   7   6   8   4   4   3   4   6   4   6   5   4   6  10   4   2   2   7   5   6   5   8   8   8   7   4   1   2   1   7   2   1   1   2   3   1   1   3   1   2   1   4   3   2   6   2   2   2   3   3   3   3   0   4   3   1   1   3   1   0   2   4   2   1   3   4   4   1   3   0   1   1   0   4   2   0   2   1   0   0   1   1   3   0   1   2   1   4   4
0.333   10  12  14  14  22  33  29  50  57  63  81 128 177 177 236 279 258 268 256 247 229 256 204 187 157 133  97  78  94  95  84  69  59  55  52  39  41  30  21  23  21  18  12  12   9  11  11   9  14  14  21  22  24  17  29  21  16  23  23  29  28  26  29  25  17  17  22  27  22  25  14  16  21   5  12   8   6  12   9   8   6   6   7   4   7   5   2   4   5   6   5   4   1   6   6   3   4   3   3   4   4   2   5   3   8   5   2   3   1   2   6   5   4   8   4   3   5   5   3   2   3   0   3   1   1   1   0   3   0   2   2   1   1   1   0   1   2   2   1   1   3   1   0   3   5   1   2   1   1   6   3   2   1   3   2   1   1   2   3   4   0   1   3   1   0   2   0   2   1   1   1   0   2   2   3   5   2   4   6   4
0.320   10  13  17  22  23  24  32  35  57  62  74  96 167 218 270 274 298 236 259 299 243 195 189 186 160 132  86  80  92  90  66  56  58  37  34  34  29  24  18  16  16   8  10  12   7  10   6  10   4  19  22  18  17  15  22  14  17  26  25  28  25  18  29  15  25  28  17  15  19  12  22  10   8  10   9   9   7   8   5   5   1   3   4   2   1   2   2   5   3   2   1   6   6   3   6   3   1   3   3   4   2   3   3   3   0   0   4   5   4   3   3   4   5   6   4   3   4   3   2   2   3   3   2   0   1   2   1   1   0   1   0   1   2   0   0   1   1   3   2   1   3   1   5   2   1   1   0   0   1   2   1   0   0   1   0   1   2   0   1   2   0   0   0   0   3   1   0   0   1   1   0   0   1   1   2   3   2   2   2   5
0.307    5   9  16  24  26  22  31  28  34  50  94  88 152 236 254 304 276 308 292 268 249 209 200 176 151 118 113  86  87  70  71  78  48  51  44  32  32  24  19  25   9   9  15   9   7   5   7   4   4   8   9   8   9  12  19  15  20  17  18  33  17  27  17  22  24  19  20  14  13   8   7  14  13  12   8   3   6   2   3   3   4   3   5   0   4   4   2   1   3   3   3   2   5   8   2   5   2   0   7   5   1   1   2   1   3   2   2   2   3   3   3   5   3   4  10   2   2   4   3   2   3   2   2   3   2   1   1   1   1   1   2   0   1   0   1   1   2   1   2   2   2   3   0   3   1   1   1   0   2   0   0   0   2   1   1   0   0   1   1   0   1   0   3   3   0   1   0   0   0   0   2   0   3   4   3   2   2   3   1   8
0.293    9   9  15  17  24  29  29  27  45  67  78 105 162 226 238 270 295 280 276 278 230 233 201 156 132 106  99 106  81  54  52  51  48  40  37  31  30  28  25  16  12  14  11  16   4  10   4   9   6   5  12  14   8  11  19  13  18  12  13   9  13  12  15  11  12  15  18  14  14  10  10   6   8   4   6   7   1   3   5   4   3   2   3   1   6   1   1   2   7   2   1   4   0   1   2   5   2   4   4   2   0   5   4   5   2   5   4   1   0   3   4   2   9   4   3   4   2   4   3   0   1   0   2   0   0   1   1   1   1   1   1   0   0   1   2   2   0   2   0   1   1   1   0   0   1   0   1   0   1   0   0   1   1   1   1   2   1   1   1   2   0   1   1   1   0   2   0   0   2   0   1   0   3   0   4   2   3   2   4   4
0.280    9   8  19  17  19  19  19  34  58  42  74  89 156 257 258 277 275 277 261 266 219 211 174 167 134 124  82  78  74  60  41  38  41  39  33  26  21  24  24  11   9   7  10   8   0   2   5   5   2   4   9   8   4  15   8  20   8   9  13  13  12  14  15  11  13  16   5  14   9   6  10   7   5   7   3   4   5   7   4   2   5   8   5   4   3   3   5   7   4   7   3   2   5   4   2   1   2   2   5   2   3   5   3   5   2   6   3   2   6   4   1   2   3   2   3   0   1   2   0   3   1   0   2   0   3   3   1   0   0   0   1   1   0   1   3   1   2   1   1   2   1   0   0   3   1   0   0   0   1   3   0   0   1   1   1   3   3   2   3   1   0   0   1   0   4   4   0   3   1   1   1   2   0   2   0   1   5   4   7   9
0.267   14   8  10  27  26  19  31  34  35  43  65  90 128 190 299 271 292 275 284 272 220 201 174 157 137 113  98  83  64  51  52  39  38  30  32  15  26  18  15   9  11   9   6   5   8   8   4   3   5   6   6   8  11   5  10   5   9   7  11  13  10  14   8  12   4  14   9  13   8  11   6   8   5   5   5   3   1   0   4   5   2   2   5   4   4   5   2   4   1   2   1   1   3   5   1   2   3   2   4   0   5   3   1   3   2   3   3   1   0   2   3   5   4   8   6   1   2   1   0   0   0   1   1   3   2   2   0   2   0   1   0   0   0   1   1   1   0   2   1   0   2   0   0   0   0   0   0   1   0   1   0   1   0   1   0   0   0   1   3   0   2   1   1   0   0   0   4   2   1   0   2   1   0   2   2   2   1   2   8   7
0.253    9  14  15  13  20  28  21  30  29  36  58  65 134 197 249 258 291 280 268 240 227 206 154 123 121 107  94  79  82  55  52  45  37  34  35  24  27  13   5  11  13   7   8   6   6   3   1   4   5   5   3   6   8   4   6   5   5   6   5  13   8   9   8   7   7  10   5   8   4   7   4   2   0   4   1   1   4   7   2   6   1   1   2   2   4   5   3   4   5   2   9   3   4   4   3   1   0   3   0   3   1   6   0   4   3   2   5   2   0   7   4   3   3   6   4   2   2   2   0   3   3   5   0   0   1   1   1   1   0   1   0   1   2   0   0   1   0   1   1   1   1   2   1   2   0   0   1   1   1   0   1   1   0   0   1   2   1   2   0   1   1   3   0   2   1   0   3   1   0   2   0   2   1   2   0   4   1   5   5   1
0.240    8   7   8  15  26  22  33  22  33  38  53  86 124 175 244 273 305 252 240 221 227 187 164 137 119 113  80  91  73  56  45  45  38  27  34  31  16  16  13  11   4   6   2   5   3   1   4   3   4   1   1   5   3   5   7   3   5  11   7   9   7   5   7   3   5  10   8   6   3   6   6   5   1   3   4   2   2   2   1   4   2   4   3   0   1   2   2   3   1   3   3   4   2   1   5   3   5   4   1   0   3   2   3   1   2   5   1   2   1   0   1   3   5   5   3   2   0   0   1   1   3   0   0   1   0   1   1   0   1   2   1   0   0   0   1   1   1   0   2   1   0   0   0   0   1   1   0   0   1   0   1   1   2   0   0   1   0   0   0   4   1   0   0   0   0   3   0   0   2   3   0   0   3   2   1   0   0   2   6   3
0.227    4   4  12  19  19  27  24  34  45  33  44  67 122 171 234 252 259 290 251 232 211 182 168 143 111 105  98  69  61  47  49  36  33  25  21  29  30  11  13  14   7   5   3   2   5   1   2   1   3   6   5   5   5   4   9   3   3   5   7   7   3   7   6   7   4   6   3   5   6   3   7   2   4   4   2   1   4   3   2   2   3   5   2   2   2   3   5   6   2   4   3   3   3   2   0   3   2   1   4   1   2   3   3   2   2   3   3   2   1   1   4   2   3   0   4   1   3   2   2   3   1   0   2   1   0   0   2   3   1   0   1   0   1   1   2   0   0   0   0   0   0   0   1   1   1   1   1   1   0   0   1   2   0   0   3   1   1   0   1   1   2   0   2   0   1   1   1   1   2   0   2   1   0   1   2   4   1   4   1   4
0.213    3   9   9  15  18  16  23  32  23  36  51  75  92 134 217 245 288 269 200 218 187 178 167 134 110  93  79  85  65  43  49  33  30  32  14  18  21  18  15  12   6   3   5   3   2   4   5   2   2   1   3   5   3   1   5   3   3   5   6   2   6   6   4   8   6   4   2   7   4   1   5   3   2   6   3   2   2   3   4   0   4   0   5   2   3   1   4   1   4   4   2   2   1   4   2   0   4   2   1   4   3   5   0   1   1   1   2   1   2   3   1   1   1   1   2   1   2   2   1   3   1   2   1   3   1   0   1   0   0   1   1   2   2   0   0   0   1   0   0   2   0   0   0   2   0   0   2   0   0   0   0   1   0   0   0   0   2   1   1   0   0   0   1   1   1   0   2   1   0   1   3   1   0   0   1   1   0   1   2   6
0.200    4   9   9  16  19  33  22  24  24  34  37  62  89 111 177 224 235 199 232 207 193 178 150 124  98  90  82  66  52  42  29  35  18  11  17  24  15  10   7  16  10   5   6   3   5   0   0   4   2   2   2   3   2   5   6   6   1   4   2   5   6   3   2   4   4   4   3   4   7   4   1   0   2   3   4   2   2   6   2   4   2   1   0   4   4   3   2   5   3   0   1   2   0   1   4   4   1   1   0   3   1   2   4   1   2   1   1   3   1   2   2   0   2   2   2   4   0   1   0   1   0   0   1   0   1   1   1   0   0   1   1   0   0   0   2   0   2   0   0   1   1   0   1   0   0   1   0   0   0   0   1   0   0   0   0   0   0   4   1   1   0   1   1   1   2   1   0   0   1   1   0   0   0   3   1   1   1   2   2   3
0.187    4  11   9  12  15  13  19  31  30  29  32  35  64 111 173 208 214 204 211 198 162 162 139 113 101  95  69  49  49  39  42  23  26  19  23  19  16  10  13   3   6   4   2   1   2   1   2   6   3   3   2   4   3   3   3   2   3   1   5   5   2   7   4   4   3   3   4   2   0   1   4   3   5   4   2   1   5   2   1   2   3   6   3   0   3   3   2   4   0   3   2   2   1   2   2   2   1   2   6   4   1   1   2   0   0   3   1   1   2   2   3   1   4   1   1   0   2   0   0   1   0   1   1   1   1   0   0   0   0   2   1   0   1   1   1   0   1   0   0   0   0   0   1   0   0   0   0   1   0   0   0   0   1   0   0   0   0   0   0   0   0   2   0   1   1   0   1   1   1   0   0   1   2   0   0   1   3   1   1   2
0.173    4   2   8  12  16  14  20  20  22  32  38  40  53  85 157 173 215 202 187 173 172 142 130 117  97  93  84  59  49  33  34  24  19  21  16   5  10  10  10   6   4   5   1   4   1   2   3   2   2   0   2   1   3   3   1   4   3   2   4   5   3   1   2   2   3   3   5   2   1   1   3   0   1   1   2   1   4   1   3   1   2   2   1   1   4   1   2   1   2   5   2   0   3   2   3   3   0   1   2   1   3   0   2   2   2   1   2   2   0   1   1   1   2   2   0   2   0   2   0   0   0   1   1   1   1   0   0   0   1   0   0   0   1   0   0   0   1   1   0   1   0   0   2   1   0   0   0   0   0   1   1   0   0   1   0   0   2   0   3   0   0   2   1   0   0   1   3   1   0   0   1   1   0   0   2   2   3   1   2   2
0.160    2   3   5   4  15   9  13  15  23  20  24  32  44  77 107 161 174 168 176 145 167 148 112 113  91  73  64  48  36  39  35  23  18  16  11  19  11  14  10   9   1   2   0   3   2   3   2   2   2   0   4   1   1   1   2   1   0   1   1   2   2   3   0   0   3   1   0   4   2   2   2   1   1   1   3   1   3   1   5   2   0   1   0   1   2   1   0   0   0   2   1   0   2   1   1   3   1   1   1   0   5   0   1   2   3   1   0   1   1   0   2   2   2   1   1   2   1   1   2   1   1   0   1   0   1   0   1   0   1   1   0   0   1   1   0   0   0   0   1   0   0   0   0   0   0   0   1   1   1   0   0   1   1   1   0   1   1   0   0   1   1   0   3   1   0   0   0   0   1   0   1   1   0   1   1   1   2   0   4   1
0.147    3   4   3  10  11  16  19  13  29  22  19  39  36  62  82 113 155 140 156 126 143 142  94 116  94  69  68  41  45  34  26  22  17  16  24  12  13   6   4   2   3   2   2   3   2   3   3   1   1   5   4   0   1   3   2   2   4   2   5   1   2   2   2   5   1   4   1   4   2   1   3   0   5   1   2   2   3   2   4   2   0   1   1   1   0   1   0   2   1   1   2   1   1   1   2   1   1   1   2   2   5   1   3   2   0   1   1   4   0   1   2   1   1   1   4   4   0   1   1   2   1   2   1   1   0   1   0   0   1   2   0   0   0   0   2   0   0   0   0   0   0   1   0   1   0   0   0   0   0   0   0   0   0   1   1   0   0   0   1   0   0   0   0   1   1   1   1   1   1   1   1   2   2   2   0   1   2   1   1   1
0.133    1   1   0   7   9   6  13  17  17  15  23  18  32  42  59  85 130 118 148 138 140 110 119 101  99  55  53  32  29  25  30  19  16  22   9   9   5   4   4   4   1   3   2   3   1   2   1   1   1   1   1   2   5   3   1   3   1   2   4   3   3   4   0   1   1   1   2   2   1   2   2   2   2   2   2   3   3   6   3   1   6   2   1   1   0   3   0   2   1   2   1   2   1   0   1   2   3   1   1   0   1   1   0   0   3   1   1   0   2   2   0   1   1   0   2   1   0   1   1   0   2   0   0   1   3   0   0   1   1   1   0   0   1   1   0   0   0   0   0   0   1   0   0   0   0   0   2   0   1   0   0   0   1   0   0   1   1   0   0   2   0   0   1   2   2   0   0   0   2   1   2   2   2   1   0   1   0   0   4   4
0.120    1   2   5   1   8   8  11  15  11  15  22  18  34  39  42  72  88  93 118  98  93 104  95  85  73  67  46  34  24  17  25  14   7  16  11  15  12  11   1   5   1   3   2   1   3   4   3   2   1   1   0   0   2   1   1   0   1   1   3   2   4   1   2   2   3   2   6   3   2   2   4   1   2   1   1   4   2   3   1   1   2   2   1   1   0   1   1   2   1   1   2   2   1   1   3   1   3   0   0   0   2   2   6   1   0   1   1   0   2   2   0   2   2   0   0   0   0   0   1   0   1   1   0   2   0   1   2   0   0   1   0   1   0   0   0   2   0   1   0   0   0   0   0   0   1   0   1   1   0   1   2   0   0   0   0   1   0   1   1   1   0   0   0   1   2   1   0   3   2   1   1   1   1   0   0   0   1   0   1   1
0.107    1   1   2   2   1   6   8   7  13  16  19  16  31  27  40  56  68  81  98 102  94  89  84  78  77  53  39  39  27  19  25  17  12  11  11   5  10   2   6   2   0   2   0   1   2   0   1   0   2   3   1   1   1   2   0   1   3   1   1   2   1   1   2   2   0   3   4   0   3   3   4   1   4   2   2   0   2   5   2   1   0   2   2   1   0   2   1   0   1   0   2   4   2   1   2   2   0   1   1   2   1   0   2   2   1   0   0   2   1   0   1   0   2   0   0   0   0   0   0   0   0   2   2   0   1   0   2   0   0   0   0   1   1   0   0   0   0   0   2   0   0   0   1   0   0   0   1   0   0   0   0   2   0   0   0   1   0   0   1   0   1   0   0   0   0   0   1   0   0   2   0   0   2   3   2   2   1   2   1   1
0.093    1   0   1   4   6   4   7   5   7  13   8  10  14  36  34  40  42  46  69  81  89  85  61  65  41  47  42  29  18  13  11  11   9  13   7  15   9   5   3   3   1   2   0   2   1   2   2   2   2   0   1   1   2   0   0   1   2   1   0   2   1   1   1   2   1   0   2   2   1   1   1   3   2   2   1   0   1   1   1   1   0   0   1   1   1   1   1   1   2   1   0   2   1   3   4   1   2   0   1   0   0   1   0   0   1   2   2   1   2   0   3   1   1   0   0   1   2   2   0   0   0   0   0   0   1   0   0   0   1   0   1   2   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   3   0   1   0   0   0   0   2   0   1   0   0   1   0   1   1   0   0   0   0   1   3   0   1   1   0   0   2   0   0   2
0.080    1   3   1   1   3   3   1   2   5   8  14  12  15  17  29  42  48  35  70  72  74  84  80  41  49  28  25  25  17  13  10   5   9  13   8   6   3   3   2   2   0   3   0   5   2   1   0   3   3   2   1   1   1   4   2   2   2   1   0   2   2   2   1   0   1   2   2   3   3   1   1   1   1   1   1   1   2   1   0   3   1   2   1   0   1   1   0   3   0   3   1   0   1   1   0   1   2   2   0   3   2   1   2   2   1   2   2   0   0   1   0   2   1   1   0   2   1   0   1   1   0   0   1   0   0   0   0   1   0   0   1   1   0   0   0   0   1   0   0   0   0   0   0   0   0   1   0   0   0   0   1   0   0   0   1   0   0   0   0   0   1   1   0   2   0   1   0   1   0   0   2   1   1   2   2   0   0   0   0   1
0.067    0   1   2   1   3   2   3   3   3   6   4  18  18  13  16  25  37  39  54  55  53  47  59  49  33  27  31  18  16  14   8   9   5   7   4  11   2   7   5   1   1   2   0   2   2   2   2   2   2   5   0   2   1   1   2   1   1   0   1   0   1   0   0   0   1   0   1   0   3   1   0   0   0   1   2   1   2   0   3   0   0   2   2   0   2   0   1   2   1   1   1   1   1   0   1   1   2   1   2   2   1   2   0   0   2   0   0   2   0   3   0   1   1   3   1   1   0   0   1   2   0   0   1   0   0   0   0   1   0   0   0   0   0   0   1   0   0   0   0   1   1   0   0   0   1   0   0   0   1   4   0   0   0   1   0   1   0   0   1   0   1   0   0   0   0   1   1   0   0   2   0   2   1   0   0   1   1   1   2   1
0.053    2   0   1   0   1   2   2   2   4   6   5   6   9   8  17  16  19  17  38  31  35  51  42  49  27  22  19   9  19  14  12   6   4   5   5   5   5   2   1   1   2   4   0   1   0   3   2   3   4   4   0   1   1   0   0   2   1   3   2   0   1   0   1   1   1   0   0   1   0   0   3   1   0   1   2   2   0   3   1   2   1   2   1   3   2   1   2   2   2   5   0   1   3   1   0   2   3   1   0   2   4   2   0   2   1   1   1   0   0   0   0   0   1   1   1   1   2   0   1   0   0   0   0   0   0   1   1   2   0   0   0   1   1   1   0   1   0   0   0   0   0   0   0   2   3   1   0   0   0   0   0   1   0   0   0   0   2   0   3   0   2   0   2   0   0   1   1   1   0   0   2   1   2   0   3   1   0   0   1   1
0.040    1   2   0   3   2   2   1   4   3   5   6   3   7  10  12  24  17  24  21  25  34  34  37  27  26  26  19   9   8  11  12   2   5   3   4   3   3   1   0   1   2   1   1   0   1   2   1   2   3   4   1   0   2   2   2   0   1   1   1   1   2   1   1   2   4   3   4   1   2   2   2   2   1   1   4   1   2   1   1   1   2   1   1   0   1   2   2   2   0   1   3   3   2   0   0   2   3   0   0   2   0   0   1   2   0   0   0   0   3   0   0   0   0   1   1   0   1   2   0   0   0   1   0   1   3   0   0   1   0   0   0   1   0   2   0   0   0   0   0   0   0   0   1   1   1   0   0   0   0   0   0   1   0   0   1   0   0   0   1   1   0   1   0   1   2   0   0   1   0   1   2   1   0   4   1   2   0   1   2   0
0.027    0   2   0   1   0   1   1   0   0   0   1   8   5   9   4   8  16  17  21  18  19  24  21  26  21  15  14  10   9   8   4   4   5   2   3   7   2   3   2   3   0   1   1   1   1   2   2   4   1   2   0   1   2   2   2   2   3   3   1   1   3   1   3   0   1   1   4   0   0   3   1   1   1   1   1   0   0   3   0   0   3   3   1   1   1   3   1   0   1   0   4   2   1   0   3   3   2   1   2   2   1   1   0   3   2   1   1   1   1   1   2   3   0   0   2   0   1   1   1   1   0   1   0   0   0   0   0   0   1   0   0   0   0   0   1   0   1   1   0   0   0   0   0   0   0   0   1   0   2   0   1   2   1   1   0   1   0   0   1   0   0   1   0   0   0   1   0   1   2   0   0   1   1   0   0   1   1   0   0   0
0.013    0   1   0   1   1   3   1   4   2   3   2   6   6   9   6   8  11  13  20  11  15  23  21  21  11  16   9  14   4   6   4   3   4   3   1   2   1   1   1   1   2   1   1   0   4   2   0   3   1   2   0   1   0   0   0   2   2   2   1   1   0   2   4   0   1   0   1   0   2   1   2   2   0   1   2   1   3   0   1   0   1   1   0   2   1   0   4   1   1   0   0   3   0   2   1   0   0   0   1   1   1   1   1   0   0   2   2   0   0   0   0   1   1   0   2   0   1   0   1   0   0   0   0   0   0   1   0   1   0   0   0   0   0   0   0   2   0   0   0   1   0   0   0   1   0   0   0   1   0   0   1   0   0   1   0   1   0   0   0   0   1   0   1   0   1   1   0   0   4   0   2   2   2   0   1   0   1   1   3   1
-0.000    1   0   1   0   0   4   1   1   2   1   2   2   8   8   6   5  10  13  15  16  10  23  14  18  12   9   7   4   6   2   4   0   2   4   4   1   2   3   0   2   1   1   0   0   1   1   1   1   0   0   0   0   1   0   0   4   0   0   0   1   0   1   2   0   0   1   1   2   1   0   2   1   0   0   0   0   2   2   3   1   2   2   1   2   0   2   0   1   1   0   1   0   0   0   0   2   1   0   3   0   0   3   1   1   1   0   1   1   0   1   0   0   0   0   2   4   0   0   0   1   2   2   0   1   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   1   1   1   0   2   0   0   3   0   0   0   0   1   1   0   1   1   3   1   0   0   0   0   0   1   0   0   1   0   0   0   2
-0.013    0   0   0   0   1   0   1   0   2   0   1   2   1   3   4   3   6   9  10   7  11   3   8  12  10   3   9   6   5   5   1   3   3   1   5   0   1   1   0   0   3   0   0   0   2   0   3   1   1   1   0   0   1   1   0   0   0   0   2   2   1   2   2   5   1   0   3   3   1   0   0   2   1   1   0   1   1   1   2   2   2   1   0   2   1   1   2   1   1   1   0   1   0   0   2   1   1   2   0   3   0   0   1   0   0   1   0   1   0   0   0   0   0   1   1   0   1   0   1   1   0   0   1   0   1   1   1   0   1   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   1   0   0   0   0   0   0   1   0   0   1   0   0   0   1   0   0   0   0   0   1   2   0   1   0   2   0   0   3   0   1   1   0   0   1   0
-0.027    1   3   2   3   1   0   2   3   4   1   1   0   2   2   5   5   5   1   4   1   2   7   6   7   7   6   6   4   4   3   2   4   3   2   0   1   1   0   0   0   1   0   2   0   2   2   0   0   1   2   0   1   2   0   1   0   3   3   1   2   1   1   2   1   2   0   4   1   3   2   2   1   2   3   0   0   1   0   1   0   3   1   0   1   2   1   2   2   0   0   0   0   0   0   3   0   1   1   0   4   2   2   1   2   0   1   0   1   0   1   1   0   2   0   1   1   1   0   0   0   0   2   1   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   1   1   0   0   0   1   1   2   0   2   1   1   0   0   1   0   1   0   0   2   0   2   2   1   0   1   1   0   1   1
-0.040    0   1   1   3   1   1   2   1   0   0   1   2   1   1   2   4   3   7   3   2  10   3   2   1   8   7   4   6   2   2   3   1   2   1   3   1   2   2   3   2   2   2   1   1   1   1   0   3   1   2   1   0   0   1   0   2   2   1   1   2   2   1   0   3   2   2   1   1   0   3   1   1   0   5   1   1   0   1   0   1   0   1   1   0   1   2   0   0   1   0   1   0   2   0   2   2   0   1   1   1   0   2   0   0   2   0   1   1   0   0   1   0   0   1   3   0   1   0   0   0   0   0   0   3   3   0   0   1   0   0   1   0   0   0   1   1   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   4   1   1   0   1   0   0   1   1   0   0   0   0   0   1   0   1   0   2   2   1   0   0   1   2   0   0   0   0
-0.053    0   0   1   1   3   4   0   3   0   3   3   2   2   3   5   5   7   2   4   6   5   3   3   7   1   3   3   4   2   0   7   2   1   5   5   1   2   2   1   1   3   2   0   1   0   0   1   0   0   1   1   1   2   1   0   3   0   2   0   1   1   2   1   0   1   2   0   0   2   1   0   1   2   1   0   0   0   2   3   1   1   2   0   1   1   1   3   2   1   0   0   0   0   1   1   0   1   2   0   1   0   1   0   0   0   0   1   0   0   2   1   2   0   0   2   0   0   1   0   0   1   1   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   2   0   0   1   1   0   1   0   0   0   0   1   0   1   0   1   0   0   0   2   2   0   1   1   1   1   0
-0.067    0   0   0   2   3   0   4   0   1   2   2   2   1   2   2   5   3   0   2   7   5   1   3   3   4   5   5   6   0   2   3   1   4   3   2   0   4   1   2   0   0   3   1   0   1   2   2   1   1   2   2   1   1   2   1   0   1   0   1   0   1   2   1   0   2   0   0   0   2   2   2   0   1   3   0   1   0   2   0   2   3   1   0   0   1   2   1   0   2   2   1   1   0   1   2   0   0   0   2   1   0   0   0   1   2   0   1   0   0   0   0   0   2   0   1   0   1   1   1   0   0   0   0   0   0   0   1   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   1   0   0   0   1   0   2   1   0   0   0   0   0   0   0   0   0   0   0   0   1   1   0   2   2   0   2   1   0   1   0   2   1
-0.080    0   0   0   1   1   1   1   3   3   2   0   0   0   2   2   2   3   3   2   1   2   2   4   3   4   4   4   4   3   2   1   2   2   4   0   1   3   2   1   2   1   0   1   1   0   0   1   1   1   0   0   1   0   1   0   0   0   0   0   1   0   1   2   3   3   2   0   3   1   1   1   2   3   1   2   0   0   1   1   2   0   0   0   0   3   0   3   0   1   0   0   2   0   1   2   0   3   1   0   2   1   1   1   0   1   3   1   0   0   0   1   1   0   1   1   1   0   0   1   0   0   0   1   0   0   1   0   0   0   0   0   0   1   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   1   0   1   0   1   0   0   0   0   0   0   1   0   0   0   0   1   1   1   0   0   0   0   0   1   1   0   1   1
-0.093    2   1   0   0   0   2   1   0   1   0   1   2   1   1   0   4   2   3   3   2   1   2   1   4   1   2   3   1   0   1   2   1   3   2   1   0   0   0   1   1   0   1   1   1   1   2   1   2   0   2   2   0   0   0   0   1   0   0   1   0   0   0   1   1   0   1   2   1   2   1   0   1   2   1   0   1   0   4   2   0   0   1   2   2   1   1   0   0   1   0   1   2   0   0   0   0   1   2   0   0   0   3   1   2   0   1   2   0   1   1   1   1   0   1   0   0   0   0   0   2   1   2   0   0   0   0   0   1   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   1   1   0   0   1   0   0   0   1   0   0   0   1   1   0   0   0   0   1   0   0   1   1   1   1   1   1   0   0   1   1
-0.107    0   2   1   1   0   2   1   2   0   0   0   1   0   2   1   4   2   2   1   3   1   2   2   2   0   1   2   2   1   2   1   0   2   1   0   2   0   0   0   1   0   1   0   0   0   0   0   0   2   1   3   0   1   0   0   4   0   0   0   1   0   0   2   0   2   3   0   1   0   0   2   1   0   1   0   0   1   1   1   3   0   0   1   0   5   0   1   1   1   0   0   1   0   0   0   0   1   1   0   0   0   0   0   0   2   0   1   2   3   2   1   0   0   0   1   0   0   0   0   0   1   0   1   0   0   0   0   0   0   0   1   1   0   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   1   1   2   0   2   0   0   0   0   0   0   1   0   0   0   0   1   0   1   1   0   1   0   2   1   0   1   0   0   0   0
-0.120    2   1   2   2   0   0   2   1   1   2   0   0   0   0   0   2   1   0   1   5   1   5   1   0   2   2   2   0   1   0   2   3   3   2   3   0   3   2   0   3   0   2   1   1   2   0   0   1   2   0   2   0   1   2   0   0   2   0   1   0   2   1   0   2   1   1   1   0   2   2   2   2   0   0   2   0   3   0   1   1   0   0   0   0   2   0   1   1   1   2   1   0   1   1   1   2   0   1   0   0   1   1   1   1   1   0   0   1   0   2   0   1   0   0   1   0   0   0   0   0   0   0   1   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   2   1   1   0   1   0   0   0   1   0   0   0   0   0   0   0   1   0   0   0   1   1   0   4   1   1   2   2   1   1   0
-0.133    2   0   0   2   0   1   0   0   0   0   0   0   1   1   2   3   0   3   2   1   1   4   0   1   3   1   3   1   2   0   0   1   3   0   1   0   0   1   1   2   1   0   2   1   1   0   1   0   0   2   0   0   0   0   2   1   2   2   0   0   0   0   0   1   3   0   1   2   0   0   0   2   0   3   0   0   1   1   2   2   0   1   1   0   0   0   0   2   0   1   1   0   0   0   1   0   0   1   1   2   3   1   0   0   1   0   0   1   1   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   2   0   0   0   1   0   0   0   0   1   1   1   0   0   3   1   1   0   0   0   0   0   0   0   0   0   0   2   0   1   2   2   0   0
-0.147    0   1   1   2   2   2   1   2   0   3   0   2   1   1   0   3   1   2   1   2   2   2   2   2   1   2   4   3   2   2   1   0   2   4   3   0   2   0   1   1   0   1   0   1   0   0   0   0   0   2   0   0   0   1   0   2   0   2   1   0   0   1   0   1   0   1   0   0   1   0   1   1   0   0   1   1   1   0   3   1   1   0   0   0   1   0   0   0   0   0   0   0   1   0   1   2   2   1   0   1   0   0   0   2   1   0   0   1   0   0   0   0   0   1   0   0   1   1   0   0   1   1   1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   1   0   0   0   0   0   0   1   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   1   0   1   1   0   0   1   2   1   0   1   1
-0.160    0   2   1   1   1   0   0   1   1   2   2   1   2   1   0   0   1   0   2   0   2   1   3   1   2   1   0   1   6   0   2   0   0   1   1   1   0   2   0   0   1   3   1   0   0   0   1   1   4   0   0   1   0   1   0   1   0   2   2   1   0   1   1   0   0   0   1   2   1   1   1   0   1   2   2   2   0   2   2   1   1   1   0   1   1   0   1   0   2   0   0   0   0   0   0   0   1   0   0   1   0   0   0   0   1   0   0   1   0   0   0   1   0   0   0   1   1   1   1   0   0   0   1   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   1   1   0   0   0   0   0   0   0   0   0   1   0   1   0   2   0   1   0   1   0   0   1   1   1   0   2   0   0   0   0   0   0   2
-0.173    1   0   1   1   0   0   1   2   1   0   2   1   1   2   1   2   0   0   1   1   0   0   2   1   4   2   1   2   2   0   1   0   1   3   0   1   1   1   2   0   0   0   0   1   1   0   0   0   0   2   1   0   0   1   1   0   0   0   2   1   1   0   0   2   0   0   0   0   0   2   1   3   2   1   1   2   0   1   1   2   2   0   0   2   0   1   0   1   2   0   1   1   2   2   1   0   0   1   1   1   1   0   1   0   1   0   0   1   0   1   1   1   0   1   1   0   0   0   0   1   1   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   1   2   0   0   0   0   0   0   0   0   0   0   0   1   0   0   1   1   1   1   0   1   0   0   0   0   0   0   0   3   1
-0.187    2   3   0   3   0   1   1   1   2   1   0   1   1   3   0   3   1   2   3   2   2   3   1   1   1   2   0   3   2   0   1   2   1   5   0   0   1   1   1   4   0   0   1   1   2   0   1   3   0   0   1   1   1   0   0   1   0   1   2   1   1   1   0   1   0   0   0   0   3   1   3   1   1   1   2   1   0   2   1   1   1   1   0   0   0   1   0   0   1   1   0   0   0   0   0   0   0   0   0   0   1   0   1   2   0   0   1   0   0   0   1   0   1   1   1   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   1   0   0   0   0   0   0   0   0   0   0   1   0   0   0   1   0   0   0   0   2   0   3   0   0   3


==> distance.dat <==
#
#   distance between neutron capture points and parent muon track
#
#   Geant4 version 4.9.6 path1   (2013)
#   FLUKA 2011.2   (2012)
#
#   date    apr 2013
#
#   simulation   160 bins of  5 cm width
#   exp. data     80 bins of 10 cm width
#
#
# bin low edge      model-1   model-2   model-3   model-4       fluka   exp. data
# --- -------- ------------ --------- --------- --------- ----------- -----------

    0     0.00      584.939   545.564   611.497   555.174     403.282     746.817
    1     0.05     1573.887  1657.764  1808.792  1605.976    1196.943
    2     0.10     2545.975  2433.969  2705.060  2423.851    1921.302    2096.343
    3     0.15     3300.818  3191.380  3623.353  3221.877    2488.625
    4     0.20     3753.465  3582.615  4109.509  3626.436    2931.718    3047.722
    5     0.25     3986.273  3854.828  4433.613  4033.330    3300.349
    6     0.30     4045.935  4106.539  4426.795  4123.815    3486.876    3479.159
    7     0.35     3990.164  3927.721  4467.177  3946.930    3485.032
    8     0.40     3864.357  3790.476  4231.703  3803.905    3487.982    3546.698
    9     0.45     3656.840  3578.629  3920.711  3505.594    3435.268
   10     0.50     3261.909  3232.383  3613.913  3322.871    3297.400    3192.318
   11     0.55     3036.883  2978.963  3254.148  2976.106    3112.716
   12     0.60     2708.746  2640.121  2904.347  2728.583    2889.326    2808.097
   13     0.65     2451.295  2384.993  2509.444  2348.543    2689.897
   14     0.70     2166.608  2140.685  2226.771  2154.145    2488.993    2387.334
   15     0.75     1954.551  1907.767  1970.320  1846.493    2252.701
   16     0.80     1713.961  1741.478  1682.402  1672.527    2075.758    2081.351
   17     0.85     1557.027  1552.410  1442.733  1549.350    1887.388
   18     0.90     1396.201  1404.344  1378.227  1393.481    1741.410    1740.811
   19     0.95     1332.000  1261.404  1170.025  1259.795    1616.813
   20     1.00     1153.017  1158.897  1054.648  1144.207    1468.255    1375.038
   21     1.05     1021.373  1072.905   961.298  1092.834    1332.599
   22     1.10      972.088   998.872   830.188   917.117    1196.943    1163.989
   23     1.15      846.281   897.505   772.500   893.766    1103.680
   24     1.20      822.935   829.167   710.091   802.696    1014.471     935.631
   25     1.25      749.655   777.344   642.963   747.237     913.098
   26     1.30      680.267   724.951   577.408   722.719     831.999     886.075
   27     1.35      631.630   663.447   498.742   687.692     785.920
   28     1.40      590.127   639.529   464.129   605.379     705.927     635.590
   29     1.45      534.356   621.875   424.796   566.849     665.747
   30     1.50      503.229   551.829   407.490   488.623     596.813     579.521
   31     1.55      496.096   516.521   370.779   485.704     560.318
   32     1.60      442.919   459.572   314.664   426.159     531.934     494.417
   33     1.65      449.404   431.098   308.370   447.759     489.541
   34     1.70      393.634   392.943   273.757   441.337     440.882     388.703
   35     1.75      374.828   367.316   265.891   366.613     398.858
   36     1.80      346.294   369.594   221.838   340.927     401.070     366.859
   37     1.85      311.924   349.093   209.776   331.003     345.038
   38     1.90      288.578   303.534   211.349   308.819     335.454     322.662
   39     1.95      264.584   285.311   181.981   309.403     273.155
   40     2.00      260.693   270.504   166.772   277.295     265.783     239.446
   41     2.05      240.590   244.308   161.527   269.122     240.716
   42     2.10      211.408   234.057   129.537   231.760     241.453     240.378
   43     2.15      235.402   217.542   137.403   235.847     205.327
   44     2.20      187.414   221.529   134.781   219.501     193.531     192.511
   45     2.25      187.414   195.902   129.012   202.571     191.319
   46     2.30      164.068   182.804   107.510   180.388     159.617     182.215
   47     2.35      167.311   179.387    97.021   176.885     162.566
   48     2.40      163.420   162.872    93.875   160.539     145.609     138.742
   49     2.45      151.098   170.845    81.813   140.691     147.821
   50     2.50      138.129   162.872    78.666   159.372     140.080     142.030
   51     2.55      125.807   134.398    72.897   132.518     135.287
   52     2.60      124.510   137.815    63.457   131.934     115.381     130.807
   53     2.65      119.322   120.161    73.422   129.015     105.428
   54     2.70       91.437   120.730    56.639   124.929      95.107     100.657
   55     2.75       83.007   100.798    53.493   107.999      91.052
   56     2.80       97.274   123.578    50.871   100.994      84.416     109.399
   57     2.85       71.334   104.785    56.639    87.567      82.205
   58     2.90       72.631    79.728    49.297    92.237      79.256      85.296
   59     2.95       64.201    78.019    51.395    91.653      64.510
   60     3.00       72.631    71.755    50.346    72.972      61.193      61.695
   61     3.05       66.795    62.643    37.760    84.648      67.459
   62     3.10       59.013    67.199    28.844    65.383      61.561      51.591
   63     3.15       46.691    63.782    40.382    51.956      54.926
   64     3.20       45.394    56.379    29.369    49.037      53.451      47.423
   65     3.25       44.746    50.684    39.333    49.621      43.498
   66     3.30       41.503    50.114    27.795    49.621      44.973      39.436
   67     3.35       30.479    41.572    22.551    46.702      35.020
   68     3.40       33.722    44.989    20.978    40.865      39.443      27.972
   69     3.45       43.449    39.294    23.075    43.783      33.545
   70     3.50       28.534    38.155    24.124    48.454      36.863      32.946
   71     3.55       35.019    37.586    17.831    46.119      29.490
   72     3.60       26.588    38.725    16.782    43.200      32.439      31.921
   73     3.65       20.752    33.599    17.307    36.778      32.071
   74     3.70       17.509    31.891    16.258    22.767      29.859      27.091
   75     3.75       20.103    25.627    16.258    26.270      26.173
   76     3.80       22.697    28.474    14.684    26.270      24.698      17.697
   77     3.85       21.400    18.223    11.013    24.519      24.330
   78     3.90       22.697    25.057    12.587    24.519      28.385      22.230
   79     3.95       16.861    19.362    14.160    22.767      21.012
   80     4.00       20.103    15.376    12.587    17.513      20.275      11.638
   81     4.05       13.618    18.793     6.818    20.432      19.537
   82     4.10       12.970    18.223    11.538    23.351      19.537      10.832
   83     4.15       11.024    13.668     7.342    16.930      14.745
   84     4.20       12.970    10.251     9.964    10.508      14.377      17.302
   85     4.25       10.376    10.820     6.293    15.762      22.118
   86     4.30        9.079     6.264     5.769    14.011      13.271       9.760
   87     4.35        7.782     3.417     5.769    12.259      16.588
   88     4.40        8.430    14.237     4.196    13.427      14.008      11.486
   89     4.45        9.079     9.681     7.342     9.924      12.902
   90     4.50        9.079     7.973     3.671     9.924      11.059       9.660
   91     4.55        8.430     6.834     2.098    12.259       8.847
   92     4.60        7.782     5.695     2.098     9.340      10.322       9.035
   93     4.65        6.485    10.251     3.671    10.508       6.267
   94     4.70        3.242     3.417     2.622     9.340       7.741       5.190
   95     4.75        5.836     6.834     3.147     7.005       6.635
   96     4.80        3.242     9.112     2.622     7.589       6.635       6.200
   97     4.85        3.242     6.834     0.524     4.086       7.373
   98     4.90        4.539     3.986     1.049     3.503       5.161       5.046
   99     4.95        1.297     2.847     1.049     8.173       3.318
  100     5.00        1.297     2.278     3.147     2.919       4.424       8.266
  101     5.05        4.539     2.847     2.098     2.919       3.686
  102     5.10        1.945     5.125     3.147     2.335       7.373       4.422
  103     5.15        1.297     1.708     2.622     5.254       7.373
  104     5.20        1.297     2.278     1.049     8.173       2.949       4.229
  105     5.25        1.945     3.417     0.524     3.503       4.792
  106     5.30        1.945     3.417     1.049     5.838       5.898       3.220
  107     5.35        4.539     3.417     2.622     1.751       3.686
  108     5.40        2.594     2.278     1.049     1.751       4.792       3.028
  109     5.45        1.297     2.278     0.524     2.335       5.161
  110     5.50        4.539     2.278     0.000     2.335       3.686       0.000
  111     5.55        1.945     1.139     0.524     1.751       4.424
  112     5.60        0.648     1.139     0.524     1.751       2.212       2.018
  113     5.65        1.297     2.278     0.000     1.168       2.212
  114     5.70        3.891     0.569     0.524     0.584       1.843       0.576
  115     5.75        0.000     1.139     1.049     1.168       1.475
  116     5.80        1.297     2.278     0.524     1.168       3.318       0.000
  117     5.85        1.945     0.569     0.524     0.584       2.212
  118     5.90        1.297     1.139     0.524     1.751       1.106       1.778
  119     5.95        1.945     1.139     0.000     0.000       2.212
  120     6.00        0.648     0.000     0.000     0.000       1.106       1.161
  121     6.05        1.945     1.708     0.000     0.000       2.949
  122     6.10        1.297     0.000     0.000     0.584       0.737       0.576
  123     6.15        0.648     1.139     0.524     0.000       1.475
  124     6.20        0.000     0.000     0.000     1.168       1.106       0.192
  125     6.25        0.000     0.569     0.000     1.168       1.106
  126     6.30        0.000     0.569     0.000     1.751       1.475       0.384
  127     6.35        1.297     0.569     1.049     0.000       1.475
  128     6.40        0.000     0.000     0.000     0.000       0.737       0.192
  129     6.45        0.000     0.000     0.000     0.584       1.106
  130     6.50        0.000     0.000     0.524     0.000       0.737       0.000
  131     6.55        0.648     0.000     0.524     0.584       1.843
  132     6.60        0.000     0.569     0.000     0.000       0.737       0.000
  133     6.65        0.000     0.000     0.000     0.000       0.737
  134     6.70        0.000     0.000     0.000     0.000       0.737       0.192
  135     6.75        0.648     0.000     0.000     0.000       0.369
  136     6.80        0.000     0.569     0.000     0.000       1.475       0.000
  137     6.85        0.000     0.000     0.000     0.000       0.369
  138     6.90        0.000     0.000     0.000     0.000       0.000       0.000
  139     6.95        0.000     0.000     0.000     0.000       0.000
  140     7.00        0.000     0.000     0.524     0.000       0.737       0.000
  141     7.05        0.000     0.000     0.000     0.584       0.369
  142     7.10        0.000     0.000     0.000     0.000       0.000       0.000
  143     7.15        0.000     0.000     0.000     0.000       0.369
  144     7.20        0.000     0.000     0.000     0.000       0.369       0.000
  145     7.25        0.000     0.000     0.000     0.000       0.000
  146     7.30        0.000     0.000     0.000     0.000       0.000       0.000
  147     7.35        0.000     0.000     0.000     0.000       0.000
  148     7.40        0.648     0.000     0.000     0.000       0.000       0.000
  149     7.45        0.000     0.000     0.000     0.000       0.000
  150     7.50        0.000     0.000     0.000     0.000       0.000       0.000
  151     7.55        0.000     0.000     0.000     0.000       0.000
  152     7.60        0.000     0.000     0.000     0.000       0.000       0.000
  153     7.65        0.000     0.000     0.000     0.000       0.000
  154     7.70        0.000     0.000     0.000     0.000       0.000       0.000
  155     7.75        0.000     0.000     0.000     0.000       0.000
  156     7.80        0.000     0.000     0.000     0.000       0.000       0.000
  157     7.85        0.000     0.000     0.000     0.000       0.000
  158     7.90        0.000     0.000     0.000     0.000       0.000       0.000
  159     7.95        0.000     0.000     0.000     0.000       0.000
  160     8.00        0.000     0.000     0.000     0.000       0.000       0.000
  161     8.05


==> multiplicity.dat <==
#
#   neutron capture multiplicity
#
#   Geant4 version 4.9.6 path1   (2013)
#   FLUKA 2011.2   (2012)
#
#   date    apr 2013
#
#   normalized to an exposure of 314.1 days
#   neutron captures with   30us < t < 1590us
#   1750 bins
#
#  bin low edge       model-1     model-2     model-3     model-4       fluka   exp. data
# ---- --------   ----------- ----------- ----------- ----------- ----------- -----------

     1        1   6.16595e+03 6.44633e+03 6.16976e+03 6.43448e+03 7.21209e+03 1.32791e+04
     2        2   2.15541e+03 2.25410e+03 2.09908e+03 2.22276e+03 1.82994e+03 2.74066e+03
     3        3   1.09528e+03 1.11858e+03 1.02879e+03 1.11985e+03 8.08669e+02 1.14835e+03
     4        4   6.38704e+02 6.52257e+02 6.02703e+02 6.83176e+02 4.55450e+02 6.27473e+02
     5        5   3.93049e+02 4.13379e+02 3.95166e+02 4.36674e+02 2.94384e+02 3.90110e+02
     6        6   2.72339e+02 2.80386e+02 2.81233e+02 2.71492e+02 1.87146e+02 2.76923e+02
     7        7   1.96524e+02 2.03725e+02 1.96948e+02 1.89748e+02 1.47088e+02 1.96703e+02
     8        8   1.46970e+02 1.45275e+02 1.57135e+02 1.60523e+02 1.16627e+02 1.54945e+02
     9        9   9.57209e+01 1.15204e+02 1.32569e+02 1.39769e+02 9.07562e+01 1.00000e+02
    10       10   1.02921e+02 1.02074e+02 1.07157e+02 1.10121e+02 7.82381e+01 9.23077e+01
    11       11   7.07318e+01 7.03083e+01 8.08968e+01 8.34381e+01 6.42596e+01 8.57143e+01
    12       12   5.59078e+01 7.62379e+01 6.90376e+01 6.35316e+01 5.71660e+01 7.03297e+01
    13       13   5.97197e+01 5.42136e+01 5.92961e+01 5.84490e+01 4.61083e+01 5.16483e+01
    14       14   4.36250e+01 5.25194e+01 5.80255e+01 5.08252e+01 4.33961e+01 5.27473e+01
    15       15   3.34600e+01 4.53192e+01 4.15073e+01 4.32015e+01 3.96407e+01 4.94506e+01
    16       16   3.38835e+01 3.60012e+01 4.10837e+01 4.61663e+01 2.98348e+01 3.51648e+01
    17       17   3.85425e+01 3.89660e+01 3.13422e+01 4.40485e+01 3.15039e+01 4.72527e+01
    18       18   2.45655e+01 3.64248e+01 2.58362e+01 3.55777e+01 2.46189e+01 2.96703e+01
    19       19   2.32949e+01 2.92245e+01 2.62597e+01 2.92245e+01 2.46189e+01 2.63736e+01
    20       20   2.49891e+01 2.71068e+01 2.62597e+01 3.17658e+01 2.37844e+01 1.97802e+01
    21       21   2.66833e+01 2.20243e+01 1.77888e+01 2.49891e+01 1.98203e+01 2.30769e+01
    22       22   1.94830e+01 1.94830e+01 1.94830e+01 2.07536e+01 1.60649e+01 2.19780e+01
    23       23   1.86359e+01 2.32949e+01 2.32949e+01 2.28714e+01 1.54390e+01 1.75824e+01
    24       24   1.69417e+01 2.24478e+01 2.07536e+01 1.77888e+01 1.71081e+01 1.20879e+01
    25       25   1.22828e+01 1.82124e+01 1.52476e+01 1.77888e+01 1.41872e+01 1.53846e+01
    26       26   1.05886e+01 1.73653e+01 1.69417e+01 1.52476e+01 1.27267e+01 1.31868e+01
    27       27   1.35534e+01 1.14357e+01 1.52476e+01 1.35534e+01 1.25181e+01 2.08791e+01
    28       28   1.01650e+01 1.69417e+01 1.48240e+01 1.44005e+01 1.02231e+01 6.59341e+00
    29       29   1.05886e+01 1.65182e+01 1.18592e+01 1.05886e+01 1.41872e+01 1.64835e+01
    30       30   1.22828e+01 8.89442e+00 1.10121e+01 1.22828e+01 1.08490e+01 9.89011e+00
    31       31   1.10121e+01 1.18592e+01 1.35534e+01 1.39769e+01 8.76267e+00 1.20879e+01
    32       32   8.47087e+00 1.31299e+01 1.18592e+01 8.04733e+00 8.13677e+00 1.75824e+01
    33       33   1.14357e+01 8.47087e+00 1.35534e+01 1.18592e+01 8.34540e+00 1.09890e+01
    34       34   7.62379e+00 1.05886e+01 1.22828e+01 1.01650e+01 9.59721e+00 8.79121e+00
    35       35   4.23544e+00 8.47087e+00 7.62379e+00 1.01650e+01 6.25905e+00 5.49451e+00
    36       36   4.65898e+00 1.05886e+01 9.74150e+00 8.47087e+00 8.13677e+00 4.39560e+00
    37       37   5.50607e+00 4.23544e+00 5.08252e+00 6.77670e+00 8.34540e+00 1.09890e+00
    38       38   7.62379e+00 5.92961e+00 5.50607e+00 9.74150e+00 6.05042e+00 9.89011e+00
    39       39   4.23544e+00 9.31796e+00 6.77670e+00 8.89442e+00 6.88495e+00 6.59341e+00
    40       40   4.65898e+00 5.08252e+00 7.20024e+00 6.35316e+00 6.67632e+00 1.20879e+01
    41       41   5.08252e+00 6.35316e+00 6.35316e+00 7.62379e+00 9.17994e+00 6.59341e+00
    42       42   4.65898e+00 7.62379e+00 5.92961e+00 5.50607e+00 3.96407e+00 7.69231e+00
    43       43   4.65898e+00 4.65898e+00 5.08252e+00 4.23544e+00 5.63315e+00 6.59341e+00
    44       44   4.65898e+00 7.62379e+00 6.35316e+00 5.92961e+00 4.58997e+00 2.19780e+00
    45       45   4.65898e+00 5.92961e+00 4.23544e+00 3.81189e+00 4.58997e+00 6.59341e+00
    46       46   3.81189e+00 5.92961e+00 8.47087e+00 3.81189e+00 6.67632e+00 3.29670e+00
    47       47   5.50607e+00 6.35316e+00 5.92961e+00 5.50607e+00 4.58997e+00 2.19780e+00
    48       48   3.38835e+00 3.81189e+00 4.65898e+00 6.35316e+00 4.38133e+00 1.09890e+00
    49       49   4.65898e+00 5.50607e+00 3.38835e+00 1.27063e+00 3.96407e+00 3.29670e+00
    50       50   2.54126e+00 4.23544e+00 4.23544e+00 2.96481e+00 3.54680e+00 6.59341e+00
    51       51   6.77670e+00 4.23544e+00 6.35316e+00 4.65898e+00 3.54680e+00 3.29670e+00
    52       52   5.50607e+00 7.20024e+00 5.08252e+00 2.96481e+00 4.58997e+00 8.79121e+00
    53       53   3.38835e+00 2.96481e+00 3.81189e+00 2.96481e+00 2.71226e+00 1.09890e+00
    54       54   3.81189e+00 5.50607e+00 4.23544e+00 2.54126e+00 3.12953e+00 2.19780e+00
    55       55   2.96481e+00 3.38835e+00 3.38835e+00 1.69417e+00 2.92089e+00 4.39560e+00
    56       56   4.23544e+00 3.81189e+00 3.38835e+00 1.69417e+00 3.96407e+00 1.09890e+00
    57       57   3.81189e+00 3.81189e+00 4.65898e+00 7.62379e+00 2.71226e+00 4.39560e+00
    58       58   2.54126e+00 3.81189e+00 4.23544e+00 4.65898e+00 3.12953e+00 3.29670e+00
    59       59   2.96481e+00 2.11772e+00 3.38835e+00 4.23544e+00 3.33816e+00 1.09890e+00
    60       60   1.69417e+00 3.81189e+00 3.38835e+00 3.81189e+00 1.66908e+00 2.19780e+00
    61       61   1.69417e+00 4.65898e+00 2.96481e+00 2.11772e+00 2.71226e+00 3.29670e+00
    62       62   1.69417e+00 3.38835e+00 3.81189e+00 3.38835e+00 2.50362e+00 1.09890e+00
    63       63   2.11772e+00 2.11772e+00 4.23544e-01 2.54126e+00 3.54680e+00 1.09890e+00
    64       64   4.23544e-01 4.23544e+00 2.96481e+00 3.81189e+00 1.87771e+00 4.39560e+00
    65       65   2.96481e+00 1.27063e+00 2.11772e+00 2.11772e+00 2.50362e+00 4.39560e+00
    66       66   1.69417e+00 1.69417e+00 4.65898e+00 3.38835e+00 1.87771e+00 1.09890e+00
    67       67   1.27063e+00 5.08252e+00 2.54126e+00 1.27063e+00 1.87771e+00 3.29670e+00
    68       68   1.69417e+00 2.11772e+00 2.96481e+00 2.54126e+00 2.29499e+00 3.29670e+00
    69       69   8.47087e-01 1.27063e+00 2.54126e+00 2.11772e+00 1.25181e+00 3.29670e+00
    70       70   1.69417e+00 3.81189e+00 1.27063e+00 2.54126e+00 1.87771e+00 2.19780e+00
    71       71   1.27063e+00 8.47087e-01 1.69417e+00 8.47087e-01 2.50362e+00 3.29670e+00
    72       72   2.54126e+00 1.27063e+00 3.38835e+00 2.54126e+00 1.04317e+00 2.19780e+00
    73       73   2.11772e+00 2.11772e+00 1.69417e+00 2.96481e+00 1.25181e+00 1.09890e+00
    74       74   1.69417e+00 1.69417e+00 2.54126e+00 1.69417e+00 1.46045e+00 1.09890e+00
    75       75   4.23544e-01 8.47087e-01 2.54126e+00 1.69417e+00 1.25181e+00 3.29670e+00
    76       76   2.96481e+00 2.11772e+00 2.11772e+00 1.69417e+00 1.25181e+00 1.09890e+00
    77       77   4.23544e-01 1.27063e+00 8.47087e-01 8.47087e-01 1.66908e+00 1.09890e+00
    78       78   2.54126e+00 1.27063e+00 4.23544e-01 2.11772e+00 1.25181e+00 1.09890e+00
    79       79   4.23544e-01 2.11772e+00 2.11772e+00 8.47087e-01 6.25905e-01 2.19780e+00
    80       80   1.27063e+00 1.69417e+00 1.27063e+00 8.47087e-01 4.17270e-01 0.00000e+00
    81       81   2.11772e+00 2.11772e+00 1.69417e+00 1.69417e+00 1.04317e+00 5.49451e+00
    82       82   2.54126e+00 8.47087e-01 1.69417e+00 8.47087e-01 4.17270e-01 1.09890e+00
    83       83   8.47087e-01 1.27063e+00 1.27063e+00 8.47087e-01 2.08635e+00 1.09890e+00
    84       84   4.23544e-01 1.69417e+00 2.11772e+00 2.96481e+00 1.25181e+00 3.29670e+00
    85       85   8.47087e-01 4.23544e-01 8.47087e-01 2.11772e+00 1.46045e+00 1.09890e+00
    86       86   2.11772e+00 4.23544e-01 1.27063e+00 2.11772e+00 1.04317e+00 1.09890e+00
    87       87   4.23544e-01 1.69417e+00 8.47087e-01 1.27063e+00 1.66908e+00 1.09890e+00
    88       88   0.00000e+00 4.23544e-01 1.27063e+00 2.11772e+00 8.34540e-01 1.09890e+00
    89       89   4.23544e-01 1.27063e+00 8.47087e-01 8.47087e-01 1.25181e+00 0.00000e+00
    90       90   4.23544e-01 4.23544e-01 1.27063e+00 8.47087e-01 6.25905e-01 0.00000e+00
    91       91   8.47087e-01 8.47087e-01 1.69417e+00 1.69417e+00 1.25181e+00 0.00000e+00
    92       92   1.27063e+00 1.27063e+00 8.47087e-01 4.23544e-01 1.66908e+00 0.00000e+00
    93       93   1.27063e+00 1.69417e+00 2.54126e+00 8.47087e-01 8.34540e-01 0.00000e+00
    94       94   1.27063e+00 2.54126e+00 8.47087e-01 4.23544e-01 4.17270e-01 1.09890e+00
    95       95   1.27063e+00 1.27063e+00 1.27063e+00 0.00000e+00 1.46045e+00 3.29670e+00
    96       96   1.69417e+00 1.27063e+00 8.47087e-01 8.47087e-01 8.34540e-01 0.00000e+00
    97       97   4.23544e-01 1.27063e+00 8.47087e-01 0.00000e+00 1.46045e+00 0.00000e+00
    98       98   8.47087e-01 4.23544e-01 1.27063e+00 1.27063e+00 6.25905e-01 0.00000e+00
    99       99   0.00000e+00 1.69417e+00 4.23544e-01 8.47087e-01 6.25905e-01 1.09890e+00
   100      100   1.27063e+00 8.47087e-01 1.27063e+00 1.69417e+00 4.17270e-01 0.00000e+00
   101      101   4.23544e-01 1.27063e+00 1.69417e+00 4.23544e-01 6.25905e-01 2.19780e+00
   102      102   8.47087e-01 1.69417e+00 8.47087e-01 8.47087e-01 8.34540e-01 1.09890e+00
   103      103   4.23544e-01 1.69417e+00 1.27063e+00 1.27063e+00 1.04317e+00 3.29670e+00
   104      104   4.23544e-01 8.47087e-01 8.47087e-01 4.23544e-01 4.17270e-01 1.09890e+00
   105      105   8.47087e-01 8.47087e-01 1.69417e+00 1.69417e+00 8.34540e-01 1.09890e+00
   106      106   1.69417e+00 8.47087e-01 1.69417e+00 1.69417e+00 6.25905e-01 0.00000e+00
   107      107   1.27063e+00 8.47087e-01 4.23544e-01 4.23544e-01 4.17270e-01 2.19780e+00
   108      108   1.27063e+00 2.11772e+00 2.11772e+00 0.00000e+00 8.34540e-01 0.00000e+00
   109      109   4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   110      110   0.00000e+00 4.23544e-01 1.69417e+00 1.27063e+00 2.08635e-01 1.09890e+00
   111      111   0.00000e+00 4.23544e-01 0.00000e+00 1.27063e+00 6.25905e-01 0.00000e+00
   112      112   4.23544e-01 0.00000e+00 1.27063e+00 8.47087e-01 2.08635e-01 5.49451e+00
   113      113   0.00000e+00 2.11772e+00 4.23544e-01 0.00000e+00 8.34540e-01 2.19780e+00
   114      114   0.00000e+00 8.47087e-01 8.47087e-01 2.54126e+00 4.17270e-01 0.00000e+00
   115      115   0.00000e+00 4.23544e-01 0.00000e+00 8.47087e-01 2.08635e-01 1.09890e+00
   116      116   4.23544e-01 2.54126e+00 8.47087e-01 4.23544e-01 4.17270e-01 1.09890e+00
   117      117   1.69417e+00 4.23544e-01 0.00000e+00 8.47087e-01 6.25905e-01 0.00000e+00
   118      118   0.00000e+00 1.69417e+00 1.27063e+00 0.00000e+00 1.04317e+00 0.00000e+00
   119      119   1.27063e+00 4.23544e-01 2.11772e+00 8.47087e-01 6.25905e-01 0.00000e+00
   120      120   4.23544e-01 8.47087e-01 4.23544e-01 1.69417e+00 0.00000e+00 0.00000e+00
   121      121   8.47087e-01 8.47087e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   122      122   0.00000e+00 1.69417e+00 1.27063e+00 0.00000e+00 2.08635e-01 1.09890e+00
   123      123   8.47087e-01 3.38835e+00 0.00000e+00 4.23544e-01 6.25905e-01 1.09890e+00
   124      124   4.23544e-01 8.47087e-01 4.23544e-01 4.23544e-01 2.08635e-01 0.00000e+00
   125      125   1.69417e+00 0.00000e+00 4.23544e-01 8.47087e-01 2.08635e-01 0.00000e+00
   126      126   4.23544e-01 8.47087e-01 1.27063e+00 1.27063e+00 6.25905e-01 2.19780e+00
   127      127   4.23544e-01 1.27063e+00 1.69417e+00 4.23544e-01 1.04317e+00 1.09890e+00
   128      128   4.23544e-01 4.23544e-01 4.23544e-01 0.00000e+00 4.17270e-01 1.09890e+00
   129      129   0.00000e+00 4.23544e-01 0.00000e+00 8.47087e-01 4.17270e-01 1.09890e+00
   130      130   8.47087e-01 1.27063e+00 1.27063e+00 0.00000e+00 8.34540e-01 0.00000e+00
   131      131   1.27063e+00 0.00000e+00 1.27063e+00 8.47087e-01 1.04317e+00 0.00000e+00
   132      132   4.23544e-01 4.23544e-01 0.00000e+00 4.23544e-01 6.25905e-01 0.00000e+00
   133      133   4.23544e-01 4.23544e-01 4.23544e-01 8.47087e-01 6.25905e-01 2.19780e+00
   134      134   4.23544e-01 1.69417e+00 8.47087e-01 0.00000e+00 0.00000e+00 0.00000e+00
   135      135   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 8.34540e-01 0.00000e+00
   136      136   4.23544e-01 1.27063e+00 8.47087e-01 4.23544e-01 4.17270e-01 2.19780e+00
   137      137   4.23544e-01 0.00000e+00 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   138      138   0.00000e+00 1.27063e+00 0.00000e+00 4.23544e-01 2.08635e-01 1.09890e+00
   139      139   0.00000e+00 0.00000e+00 1.27063e+00 4.23544e-01 2.08635e-01 1.09890e+00
   140      140   8.47087e-01 1.27063e+00 4.23544e-01 0.00000e+00 2.08635e-01 1.09890e+00
   141      141   1.27063e+00 4.23544e-01 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   142      142   0.00000e+00 0.00000e+00 4.23544e-01 8.47087e-01 8.34540e-01 0.00000e+00
   143      143   4.23544e-01 0.00000e+00 4.23544e-01 4.23544e-01 4.17270e-01 2.19780e+00
   144      144   8.47087e-01 4.23544e-01 4.23544e-01 8.47087e-01 2.08635e-01 0.00000e+00
   145      145   8.47087e-01 4.23544e-01 0.00000e+00 8.47087e-01 1.04317e+00 0.00000e+00
   146      146   0.00000e+00 4.23544e-01 8.47087e-01 4.23544e-01 2.08635e-01 0.00000e+00
   147      147   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   148      148   4.23544e-01 1.27063e+00 1.27063e+00 0.00000e+00 2.08635e-01 0.00000e+00
   149      149   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 4.17270e-01 2.19780e+00
   150      150   1.27063e+00 0.00000e+00 0.00000e+00 8.47087e-01 4.17270e-01 0.00000e+00
   151      151   0.00000e+00 0.00000e+00 4.23544e-01 8.47087e-01 4.17270e-01 0.00000e+00
   152      152   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 3.29670e+00
   153      153   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 8.34540e-01 0.00000e+00
   154      154   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   155      155   4.23544e-01 4.23544e-01 4.23544e-01 0.00000e+00 4.17270e-01 1.09890e+00
   156      156   0.00000e+00 0.00000e+00 1.27063e+00 4.23544e-01 6.25905e-01 0.00000e+00
   157      157   8.47087e-01 4.23544e-01 4.23544e-01 8.47087e-01 2.08635e-01 3.29670e+00
   158      158   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   159      159   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   160      160   0.00000e+00 8.47087e-01 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   161      161   0.00000e+00 4.23544e-01 4.23544e-01 8.47087e-01 0.00000e+00 0.00000e+00
   162      162   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   163      163   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   164      164   0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   165      165   0.00000e+00 4.23544e-01 8.47087e-01 0.00000e+00 4.17270e-01 1.09890e+00
   166      166   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 1.09890e+00
   167      167   0.00000e+00 4.23544e-01 8.47087e-01 0.00000e+00 2.08635e-01 0.00000e+00
   168      168   0.00000e+00 1.69417e+00 0.00000e+00 1.69417e+00 0.00000e+00 0.00000e+00
   169      169   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   170      170   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 2.08635e-01 0.00000e+00
   171      171   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 4.17270e-01 0.00000e+00
   172      172   4.23544e-01 8.47087e-01 0.00000e+00 4.23544e-01 6.25905e-01 0.00000e+00
   173      173   4.23544e-01 8.47087e-01 8.47087e-01 4.23544e-01 6.25905e-01 0.00000e+00
   174      174   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00
   175      175   4.23544e-01 4.23544e-01 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   176      176   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 4.17270e-01 1.09890e+00
   177      177   0.00000e+00 4.23544e-01 0.00000e+00 4.23544e-01 2.08635e-01 1.09890e+00
   178      178   4.23544e-01 8.47087e-01 4.23544e-01 8.47087e-01 2.08635e-01 0.00000e+00
   179      179   4.23544e-01 0.00000e+00 0.00000e+00 1.27063e+00 4.17270e-01 0.00000e+00
   180      180   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   181      181   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   182      182   0.00000e+00 4.23544e-01 8.47087e-01 0.00000e+00 2.08635e-01 0.00000e+00
   183      183   0.00000e+00 4.23544e-01 0.00000e+00 1.27063e+00 2.08635e-01 0.00000e+00
   184      184   0.00000e+00 0.00000e+00 8.47087e-01 4.23544e-01 4.17270e-01 0.00000e+00
   185      185   0.00000e+00 0.00000e+00 4.23544e-01 8.47087e-01 4.17270e-01 1.09890e+00
   186      186   0.00000e+00 8.47087e-01 8.47087e-01 0.00000e+00 2.08635e-01 1.09890e+00
   187      187   4.23544e-01 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   188      188   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   189      189   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   190      190   4.23544e-01 0.00000e+00 0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00
   191      191   4.23544e-01 0.00000e+00 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   192      192   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 2.08635e-01 0.00000e+00
   193      193   0.00000e+00 0.00000e+00 0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00
   194      194   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   195      195   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 1.09890e+00
   196      196   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   197      197   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   198      198   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 8.34540e-01 0.00000e+00
   199      199   4.23544e-01 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 1.09890e+00
   200      200   4.23544e-01 0.00000e+00 8.47087e-01 0.00000e+00 4.17270e-01 0.00000e+00
   201      201   0.00000e+00 8.47087e-01 4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00
   202      202   0.00000e+00 0.00000e+00 0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00
   203      203   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 4.17270e-01 1.09890e+00
   204      204   4.23544e-01 8.47087e-01 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   205      205   4.23544e-01 0.00000e+00 1.27063e+00 0.00000e+00 2.08635e-01 0.00000e+00
   206      206   0.00000e+00 4.23544e-01 8.47087e-01 0.00000e+00 0.00000e+00 0.00000e+00
   207      207   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   208      208   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   209      209   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   210      210   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 4.17270e-01 0.00000e+00
   211      211   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   212      212   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   213      213   8.47087e-01 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   214      214   4.23544e-01 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   215      215   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   216      216   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   217      217   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   218      218   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   219      219   0.00000e+00 0.00000e+00 1.69417e+00 0.00000e+00 6.25905e-01 0.00000e+00
   220      220   0.00000e+00 4.23544e-01 4.23544e-01 4.23544e-01 2.08635e-01 0.00000e+00
   221      221   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   222      222   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   223      223   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   224      224   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 1.09890e+00
   225      225   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   226      226   0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   227      227   8.47087e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   228      228   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   229      229   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   230      230   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   231      231   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 2.08635e-01 1.09890e+00
   232      232   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   233      233   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   234      234   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   235      235   4.23544e-01 0.00000e+00 0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00
   236      236   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   237      237   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   238      238   4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   239      239   0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00 2.08635e-01 1.09890e+00
   240      240   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   241      241   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 2.08635e-01 0.00000e+00
   242      242   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 1.09890e+00
   243      243   0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00 2.08635e-01 1.09890e+00
   244      244   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   245      245   0.00000e+00 0.00000e+00 0.00000e+00 8.47087e-01 0.00000e+00 0.00000e+00
   246      246   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   247      247   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   248      248   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   249      249   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   250      250   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   251      251   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   252      252   8.47087e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   253      253   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   254      254   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   255      255   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   256      256   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   257      257   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   258      258   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   259      259   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   260      260   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   261      261   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   262      262   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   263      263   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   264      264   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   265      265   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   266      266   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   267      267   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   268      268   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   269      269   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   270      270   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 4.17270e-01 0.00000e+00
   271      271   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   272      272   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   273      273   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   274      274   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   275      275   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   276      276   4.23544e-01 8.47087e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   277      277   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   278      278   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   279      279   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   280      280   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   281      281   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   282      282   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   283      283   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   284      284   8.47087e-01 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   285      285   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   286      286   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   287      287   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   288      288   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   289      289   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   290      290   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   291      291   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   292      292   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   293      293   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   294      294   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   295      295   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   296      296   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   297      297   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   298      298   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   299      299   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   300      300   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   301      301   8.47087e-01 4.23544e-01 4.23544e-01 4.23544e-01 0.00000e+00 1.09890e+00
   302      302   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   303      303   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   304      304   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   305      305   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   306      306   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   307      307   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00
   308      308   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   309      309   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   310      310   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   311      311   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   312      312   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   313      313   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   314      314   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   315      315   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   316      316   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   317      317   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00
   318      318   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 4.17270e-01 0.00000e+00
   319      319   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   320      320   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   321      321   0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   322      322   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   323      323   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   324      324   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   325      325   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   326      326   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   327      327   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   328      328   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   329      329   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   330      330   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   331      331   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   332      332   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   333      333   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   334      334   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   335      335   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   336      336   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   337      337   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   338      338   0.00000e+00 0.00000e+00 4.23544e-01 4.23544e-01 0.00000e+00 0.00000e+00
   339      339   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   340      340   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   341      341   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   342      342   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   343      343   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   344      344   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   345      345   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 2.08635e-01 0.00000e+00
   346      346   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   347      347   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   348      348   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   349      349   4.23544e-01 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 1.09890e+00
   350      350   4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   351      351   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   352      352   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   353      353   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   354      354   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   355      355   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   356      356   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   357      357   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   358      358   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   359      359   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   360      360   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   361      361   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   362      362   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   363      363   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   364      364   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   365      365   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   366      366   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   367      367   8.47087e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   368      368   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   369      369   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   370      370   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   371      371   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   372      372   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   373      373   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   374      374   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   375      375   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   376      376   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   377      377   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   378      378   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   379      379   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   380      380   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   381      381   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   382      382   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   383      383   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   384      384   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   385      385   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   386      386   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   387      387   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   388      388   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   389      389   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   390      390   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   391      391   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   392      392   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   393      393   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   394      394   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   395      395   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   396      396   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   397      397   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   398      398   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   399      399   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   400      400   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   401      401   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   402      402   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   403      403   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   404      404   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   405      405   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   406      406   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   407      407   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   408      408   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   409      409   0.00000e+00 4.23544e-01 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   410      410   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   411      411   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   412      412   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   413      413   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   414      414   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   415      415   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   416      416   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   417      417   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   418      418   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   419      419   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   420      420   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   421      421   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   422      422   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   423      423   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   424      424   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   425      425   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   426      426   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   427      427   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   428      428   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   429      429   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   430      430   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   431      431   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   432      432   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   433      433   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   434      434   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   435      435   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   436      436   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   437      437   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   438      438   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   439      439   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   440      440   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   441      441   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   442      442   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   443      443   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   444      444   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   445      445   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   446      446   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   447      447   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   448      448   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   449      449   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   450      450   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   451      451   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   452      452   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   453      453   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   454      454   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   455      455   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   456      456   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   457      457   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   458      458   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   459      459   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   460      460   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   461      461   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   462      462   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   463      463   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   464      464   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   465      465   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   466      466   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   467      467   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   468      468   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   469      469   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   470      470   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   471      471   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   472      472   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   473      473   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   474      474   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   475      475   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   476      476   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   477      477   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   478      478   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   479      479   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   480      480   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   481      481   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   482      482   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   483      483   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   484      484   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   485      485   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   486      486   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   487      487   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   488      488   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   489      489   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   490      490   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   491      491   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 2.08635e-01 0.00000e+00
   492      492   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   493      493   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   494      494   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   495      495   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   496      496   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   497      497   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   498      498   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   499      499   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   500      500   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   501      501   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   502      502   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   503      503   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   504      504   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   505      505   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   506      506   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   507      507   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   508      508   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   509      509   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   510      510   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   511      511   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   512      512   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   513      513   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   514      514   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   515      515   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   516      516   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   517      517   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   518      518   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   519      519   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   520      520   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   521      521   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   522      522   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   523      523   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   524      524   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   525      525   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   526      526   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   527      527   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   528      528   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   529      529   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   530      530   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   531      531   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   532      532   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   533      533   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   534      534   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   535      535   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   536      536   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   537      537   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   538      538   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   539      539   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   540      540   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   541      541   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   542      542   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   543      543   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   544      544   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   545      545   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   546      546   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   547      547   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   548      548   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   549      549   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   550      550   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   551      551   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   552      552   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   553      553   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   554      554   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   555      555   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   556      556   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   557      557   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   558      558   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   559      559   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   560      560   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   561      561   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   562      562   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   563      563   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   564      564   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   565      565   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   566      566   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   567      567   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   568      568   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   569      569   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   570      570   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   571      571   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   572      572   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   573      573   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   574      574   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   575      575   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   576      576   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   577      577   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   578      578   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   579      579   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   580      580   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   581      581   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   582      582   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   583      583   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   584      584   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   585      585   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   586      586   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   587      587   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   588      588   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   589      589   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   590      590   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   591      591   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   592      592   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   593      593   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   594      594   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   595      595   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   596      596   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   597      597   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   598      598   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   599      599   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   600      600   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   601      601   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   602      602   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   603      603   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   604      604   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   605      605   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   606      606   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   607      607   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   608      608   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   609      609   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   610      610   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   611      611   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   612      612   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   613      613   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   614      614   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   615      615   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   616      616   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   617      617   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   618      618   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   619      619   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   620      620   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   621      621   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   622      622   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   623      623   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   624      624   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   625      625   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   626      626   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   627      627   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   628      628   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   629      629   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   630      630   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   631      631   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   632      632   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   633      633   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   634      634   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   635      635   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   636      636   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   637      637   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   638      638   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   639      639   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   640      640   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   641      641   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   642      642   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   643      643   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   644      644   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   645      645   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   646      646   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   647      647   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   648      648   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   649      649   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   650      650   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   651      651   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   652      652   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   653      653   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   654      654   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   655      655   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   656      656   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   657      657   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   658      658   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   659      659   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   660      660   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   661      661   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   662      662   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   663      663   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   664      664   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   665      665   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   666      666   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   667      667   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   668      668   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   669      669   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   670      670   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   671      671   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   672      672   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   673      673   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   674      674   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   675      675   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   676      676   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   677      677   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   678      678   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   679      679   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   680      680   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   681      681   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   682      682   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   683      683   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   684      684   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   685      685   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   686      686   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   687      687   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   688      688   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   689      689   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   690      690   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   691      691   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   692      692   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   693      693   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   694      694   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   695      695   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   696      696   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   697      697   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   698      698   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   699      699   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   700      700   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   701      701   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   702      702   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   703      703   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   704      704   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   705      705   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   706      706   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   707      707   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   708      708   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   709      709   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   710      710   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   711      711   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   712      712   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   713      713   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   714      714   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   715      715   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   716      716   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   717      717   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   718      718   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   719      719   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   720      720   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   721      721   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   722      722   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   723      723   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   724      724   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   725      725   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   726      726   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   727      727   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   728      728   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   729      729   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   730      730   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   731      731   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   732      732   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   733      733   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   734      734   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   735      735   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   736      736   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   737      737   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   738      738   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   739      739   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   740      740   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   741      741   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   742      742   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   743      743   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   744      744   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   745      745   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   746      746   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   747      747   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   748      748   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   749      749   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   750      750   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   751      751   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   752      752   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   753      753   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   754      754   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   755      755   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   756      756   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   757      757   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   758      758   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   759      759   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   760      760   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   761      761   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   762      762   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   763      763   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   764      764   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   765      765   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   766      766   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   767      767   4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   768      768   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   769      769   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   770      770   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   771      771   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   772      772   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   773      773   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   774      774   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   775      775   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   776      776   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   777      777   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   778      778   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   779      779   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   780      780   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   781      781   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   782      782   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   783      783   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   784      784   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   785      785   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   786      786   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   787      787   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   788      788   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   789      789   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   790      790   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   791      791   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   792      792   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   793      793   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   794      794   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   795      795   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   796      796   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   797      797   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   798      798   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   799      799   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   800      800   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   801      801   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   802      802   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   803      803   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   804      804   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   805      805   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
   806      806   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   807      807   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   808      808   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   809      809   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   810      810   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   811      811   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   812      812   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   813      813   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 1.09890e+00
   814      814   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   815      815   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   816      816   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   817      817   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   818      818   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   819      819   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   820      820   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   821      821   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   822      822   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   823      823   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   824      824   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   825      825   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   826      826   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   827      827   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   828      828   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   829      829   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   830      830   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   831      831   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   832      832   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   833      833   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   834      834   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   835      835   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   836      836   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   837      837   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   838      838   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   839      839   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   840      840   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   841      841   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   842      842   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   843      843   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   844      844   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   845      845   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   846      846   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   847      847   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   848      848   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   849      849   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   850      850   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   851      851   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   852      852   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   853      853   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   854      854   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   855      855   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   856      856   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   857      857   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   858      858   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   859      859   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   860      860   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   861      861   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   862      862   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   863      863   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   864      864   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   865      865   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
   866      866   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   867      867   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   868      868   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   869      869   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   870      870   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   871      871   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   872      872   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   873      873   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   874      874   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   875      875   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   876      876   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   877      877   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   878      878   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   879      879   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   880      880   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   881      881   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   882      882   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   883      883   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   884      884   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   885      885   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   886      886   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   887      887   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   888      888   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   889      889   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   890      890   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   891      891   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   892      892   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   893      893   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   894      894   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   895      895   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   896      896   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   897      897   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   898      898   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   899      899   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   900      900   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   901      901   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   902      902   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   903      903   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   904      904   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   905      905   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   906      906   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   907      907   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   908      908   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   909      909   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   910      910   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   911      911   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   912      912   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   913      913   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   914      914   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
   915      915   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   916      916   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   917      917   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   918      918   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   919      919   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   920      920   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   921      921   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   922      922   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   923      923   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   924      924   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   925      925   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   926      926   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   927      927   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   928      928   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   929      929   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   930      930   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   931      931   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   932      932   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   933      933   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   934      934   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   935      935   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   936      936   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   937      937   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   938      938   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   939      939   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   940      940   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   941      941   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   942      942   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   943      943   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   944      944   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   945      945   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   946      946   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   947      947   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   948      948   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   949      949   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   950      950   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   951      951   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   952      952   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   953      953   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   954      954   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   955      955   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   956      956   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   957      957   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   958      958   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   959      959   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   960      960   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   961      961   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   962      962   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   963      963   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   964      964   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   965      965   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   966      966   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   967      967   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   968      968   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   969      969   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   970      970   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   971      971   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   972      972   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   973      973   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   974      974   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   975      975   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   976      976   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   977      977   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   978      978   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   979      979   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   980      980   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   981      981   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   982      982   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   983      983   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   984      984   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   985      985   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   986      986   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   987      987   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   988      988   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   989      989   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   990      990   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   991      991   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   992      992   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   993      993   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   994      994   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   995      995   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   996      996   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   997      997   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   998      998   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
   999      999   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
  1000     1000   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1001     1001   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1002     1002   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1003     1003   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1004     1004   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1005     1005   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1006     1006   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1007     1007   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1008     1008   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1009     1009   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1010     1010   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1011     1011   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1012     1012   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1013     1013   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1014     1014   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1015     1015   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1016     1016   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1017     1017   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1018     1018   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1019     1019   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1020     1020   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1021     1021   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1022     1022   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1023     1023   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1024     1024   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1025     1025   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1026     1026   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1027     1027   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1028     1028   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1029     1029   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1030     1030   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1031     1031   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1032     1032   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1033     1033   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1034     1034   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1035     1035   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1036     1036   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1037     1037   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1038     1038   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1039     1039   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1040     1040   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1041     1041   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1042     1042   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1043     1043   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1044     1044   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1045     1045   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1046     1046   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1047     1047   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1048     1048   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1049     1049   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1050     1050   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1051     1051   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1052     1052   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1053     1053   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1054     1054   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1055     1055   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1056     1056   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1057     1057   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1058     1058   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1059     1059   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1060     1060   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1061     1061   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1062     1062   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1063     1063   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1064     1064   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1065     1065   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1066     1066   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1067     1067   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1068     1068   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1069     1069   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1070     1070   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
  1071     1071   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1072     1072   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1073     1073   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1074     1074   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1075     1075   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1076     1076   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1077     1077   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1078     1078   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1079     1079   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1080     1080   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1081     1081   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1082     1082   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1083     1083   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1084     1084   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1085     1085   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1086     1086   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1087     1087   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1088     1088   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1089     1089   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1090     1090   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1091     1091   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1092     1092   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1093     1093   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1094     1094   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1095     1095   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1096     1096   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1097     1097   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1098     1098   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1099     1099   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1100     1100   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1101     1101   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1102     1102   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1103     1103   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1104     1104   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1105     1105   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1106     1106   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1107     1107   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1108     1108   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1109     1109   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1110     1110   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1111     1111   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1112     1112   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1113     1113   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1114     1114   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1115     1115   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1116     1116   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1117     1117   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1118     1118   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1119     1119   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1120     1120   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1121     1121   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1122     1122   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1123     1123   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1124     1124   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1125     1125   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1126     1126   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1127     1127   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1128     1128   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1129     1129   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1130     1130   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1131     1131   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1132     1132   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1133     1133   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1134     1134   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1135     1135   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1136     1136   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1137     1137   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1138     1138   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1139     1139   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1140     1140   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1141     1141   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1142     1142   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1143     1143   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1144     1144   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1145     1145   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1146     1146   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1147     1147   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1148     1148   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1149     1149   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1150     1150   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1151     1151   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1152     1152   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1153     1153   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1154     1154   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1155     1155   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1156     1156   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1157     1157   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1158     1158   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1159     1159   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1160     1160   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1161     1161   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1162     1162   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1163     1163   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1164     1164   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1165     1165   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1166     1166   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1167     1167   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1168     1168   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1169     1169   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1170     1170   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1171     1171   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1172     1172   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1173     1173   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1174     1174   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
  1175     1175   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1176     1176   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1177     1177   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1178     1178   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1179     1179   0.00000e+00 0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00
  1180     1180   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1181     1181   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1182     1182   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1183     1183   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1184     1184   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1185     1185   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1186     1186   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1187     1187   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1188     1188   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1189     1189   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1190     1190   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1191     1191   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1192     1192   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1193     1193   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1194     1194   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1195     1195   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1196     1196   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1197     1197   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1198     1198   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1199     1199   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1200     1200   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1201     1201   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1202     1202   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1203     1203   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1204     1204   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1205     1205   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1206     1206   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1207     1207   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1208     1208   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1209     1209   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1210     1210   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1211     1211   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1212     1212   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1213     1213   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1214     1214   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1215     1215   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1216     1216   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1217     1217   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1218     1218   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1219     1219   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1220     1220   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1221     1221   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1222     1222   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1223     1223   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1224     1224   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1225     1225   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1226     1226   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1227     1227   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1228     1228   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1229     1229   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1230     1230   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1231     1231   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1232     1232   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1233     1233   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1234     1234   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1235     1235   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1236     1236   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1237     1237   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1238     1238   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1239     1239   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1240     1240   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1241     1241   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1242     1242   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1243     1243   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1244     1244   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1245     1245   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1246     1246   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1247     1247   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1248     1248   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1249     1249   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1250     1250   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1251     1251   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1252     1252   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1253     1253   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1254     1254   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1255     1255   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1256     1256   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1257     1257   0.00000e+00 0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00
  1258     1258   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1259     1259   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1260     1260   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1261     1261   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1262     1262   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1263     1263   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1264     1264   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1265     1265   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1266     1266   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1267     1267   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1268     1268   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1269     1269   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1270     1270   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1271     1271   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1272     1272   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1273     1273   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1274     1274   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1275     1275   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1276     1276   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1277     1277   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1278     1278   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1279     1279   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1280     1280   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1281     1281   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1282     1282   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1283     1283   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1284     1284   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1285     1285   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1286     1286   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1287     1287   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1288     1288   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1289     1289   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1290     1290   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1291     1291   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1292     1292   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1293     1293   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1294     1294   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1295     1295   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1296     1296   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1297     1297   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1298     1298   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1299     1299   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1300     1300   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1301     1301   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1302     1302   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1303     1303   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1304     1304   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1305     1305   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1306     1306   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1307     1307   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1308     1308   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1309     1309   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1310     1310   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1311     1311   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1312     1312   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1313     1313   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1314     1314   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1315     1315   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1316     1316   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1317     1317   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1318     1318   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1319     1319   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1320     1320   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1321     1321   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1322     1322   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1323     1323   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1324     1324   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1325     1325   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1326     1326   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1327     1327   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1328     1328   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1329     1329   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1330     1330   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1331     1331   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1332     1332   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1333     1333   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1334     1334   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1335     1335   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1336     1336   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1337     1337   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1338     1338   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1339     1339   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1340     1340   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1341     1341   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1342     1342   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1343     1343   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1344     1344   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1345     1345   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1346     1346   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1347     1347   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1348     1348   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1349     1349   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1350     1350   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1351     1351   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1352     1352   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1353     1353   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1354     1354   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1355     1355   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1356     1356   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1357     1357   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1358     1358   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1359     1359   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1360     1360   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1361     1361   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1362     1362   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1363     1363   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1364     1364   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1365     1365   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1366     1366   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1367     1367   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1368     1368   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1369     1369   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1370     1370   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1371     1371   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1372     1372   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1373     1373   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1374     1374   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1375     1375   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1376     1376   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1377     1377   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1378     1378   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1379     1379   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1380     1380   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1381     1381   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1382     1382   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1383     1383   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1384     1384   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1385     1385   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1386     1386   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1387     1387   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1388     1388   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1389     1389   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1390     1390   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1391     1391   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1392     1392   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1393     1393   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1394     1394   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1395     1395   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1396     1396   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1397     1397   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1398     1398   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1399     1399   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1400     1400   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1401     1401   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1402     1402   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1403     1403   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1404     1404   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1405     1405   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1406     1406   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1407     1407   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1408     1408   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1409     1409   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1410     1410   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1411     1411   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1412     1412   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1413     1413   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1414     1414   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1415     1415   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1416     1416   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1417     1417   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1418     1418   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1419     1419   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1420     1420   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1421     1421   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1422     1422   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1423     1423   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1424     1424   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1425     1425   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1426     1426   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1427     1427   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1428     1428   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1429     1429   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1430     1430   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1431     1431   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1432     1432   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1433     1433   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1434     1434   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1435     1435   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1436     1436   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1437     1437   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1438     1438   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1439     1439   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1440     1440   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1441     1441   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1442     1442   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1443     1443   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1444     1444   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1445     1445   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1446     1446   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1447     1447   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1448     1448   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1449     1449   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1450     1450   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1451     1451   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1452     1452   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1453     1453   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1454     1454   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1455     1455   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1456     1456   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1457     1457   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1458     1458   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1459     1459   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1460     1460   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1461     1461   0.00000e+00 4.23544e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1462     1462   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1463     1463   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1464     1464   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1465     1465   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1466     1466   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1467     1467   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1468     1468   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1469     1469   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1470     1470   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1471     1471   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1472     1472   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1473     1473   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1474     1474   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1475     1475   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1476     1476   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1477     1477   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1478     1478   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1479     1479   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1480     1480   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1481     1481   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1482     1482   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1483     1483   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1484     1484   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1485     1485   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1486     1486   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1487     1487   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1488     1488   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1489     1489   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1490     1490   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1491     1491   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1492     1492   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1493     1493   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1494     1494   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1495     1495   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1496     1496   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1497     1497   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1498     1498   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1499     1499   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1500     1500   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1501     1501   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1502     1502   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1503     1503   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1504     1504   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1505     1505   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1506     1506   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1507     1507   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1508     1508   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1509     1509   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1510     1510   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1511     1511   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1512     1512   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1513     1513   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1514     1514   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1515     1515   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1516     1516   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1517     1517   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1518     1518   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1519     1519   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1520     1520   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1521     1521   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1522     1522   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1523     1523   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1524     1524   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1525     1525   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1526     1526   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1527     1527   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1528     1528   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1529     1529   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1530     1530   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1531     1531   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1532     1532   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1533     1533   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1534     1534   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1535     1535   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1536     1536   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1537     1537   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1538     1538   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1539     1539   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1540     1540   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1541     1541   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1542     1542   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1543     1543   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1544     1544   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1545     1545   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1546     1546   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1547     1547   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1548     1548   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1549     1549   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1550     1550   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1551     1551   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1552     1552   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1553     1553   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1554     1554   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1555     1555   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1556     1556   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1557     1557   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1558     1558   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1559     1559   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1560     1560   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1561     1561   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1562     1562   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1563     1563   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1564     1564   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1565     1565   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1566     1566   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1567     1567   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1568     1568   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1569     1569   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1570     1570   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1571     1571   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1572     1572   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1573     1573   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1574     1574   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1575     1575   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1576     1576   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1577     1577   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1578     1578   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1579     1579   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1580     1580   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1581     1581   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1582     1582   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1583     1583   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1584     1584   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1585     1585   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1586     1586   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1587     1587   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1588     1588   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1589     1589   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1590     1590   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1591     1591   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1592     1592   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1593     1593   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1594     1594   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1595     1595   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1596     1596   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1597     1597   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1598     1598   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1599     1599   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1600     1600   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1601     1601   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1602     1602   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1603     1603   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1604     1604   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1605     1605   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1606     1606   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1607     1607   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1608     1608   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1609     1609   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1610     1610   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1611     1611   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1612     1612   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1613     1613   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1614     1614   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1615     1615   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1616     1616   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1617     1617   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1618     1618   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1619     1619   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1620     1620   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1621     1621   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1622     1622   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1623     1623   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1624     1624   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1625     1625   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1626     1626   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1627     1627   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1628     1628   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1629     1629   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1630     1630   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1631     1631   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1632     1632   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1633     1633   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1634     1634   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1635     1635   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1636     1636   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1637     1637   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1638     1638   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1639     1639   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1640     1640   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1641     1641   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1642     1642   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1643     1643   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1644     1644   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1645     1645   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1646     1646   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1647     1647   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1648     1648   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1649     1649   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1650     1650   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1651     1651   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1652     1652   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1653     1653   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1654     1654   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1655     1655   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1656     1656   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1657     1657   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1658     1658   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1659     1659   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1660     1660   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1661     1661   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1662     1662   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1663     1663   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1664     1664   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1665     1665   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1666     1666   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1667     1667   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1668     1668   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1669     1669   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1670     1670   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1671     1671   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1672     1672   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1673     1673   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1674     1674   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1675     1675   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1676     1676   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1677     1677   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1678     1678   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1679     1679   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1680     1680   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1681     1681   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1682     1682   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1683     1683   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1684     1684   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1685     1685   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1686     1686   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1687     1687   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1688     1688   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1689     1689   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1690     1690   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1691     1691   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1692     1692   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1693     1693   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1694     1694   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1695     1695   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1696     1696   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1697     1697   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1698     1698   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1699     1699   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 2.08635e-01 0.00000e+00
  1700     1700   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1701     1701   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1702     1702   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1703     1703   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1704     1704   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1705     1705   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1706     1706   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1707     1707   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1708     1708   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1709     1709   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1710     1710   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1711     1711   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1712     1712   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1713     1713   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1714     1714   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1715     1715   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1716     1716   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1717     1717   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1718     1718   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1719     1719   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1720     1720   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1721     1721   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1722     1722   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1723     1723   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1724     1724   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1725     1725   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1726     1726   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1727     1727   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1728     1728   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1729     1729   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1730     1730   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1731     1731   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1732     1732   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1733     1733   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1734     1734   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1735     1735   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1736     1736   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1737     1737   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1738     1738   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1739     1739   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1740     1740   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1741     1741   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1742     1742   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1743     1743   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1744     1744   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1745     1745   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1746     1746   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1747     1747   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1748     1748   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1749     1749   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
  1750     1750   0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00

